PARSA-Bench: A Comprehensive Persian Audio-Language Model Benchmark

Persian poses unique audio understanding challenges through its classical poetry, traditional music, and pervasive code-switching, none of which is captured by existing benchmarks. We introduce \textbf{PARSA-Bench} (\textbf{P}ersian \textbf{A}udio \textbf{R}easoning and \textbf{S}peech \textbf{A}ssessment Benchmark), the first dedicated benchmark for evaluating LALMs on Persian language and culture. It covers 16 tasks, ten of them new, spanning speech understanding, paralinguistic analysis, and culturally grounded audio reasoning. Across most tasks, text-only baselines outperform their audio counterparts, so audio understanding rather than language knowledge remains the main limitation, and supplying the transcript alongside the audio lifts weak models to near their text-only level. The consistent exception is Persian poetry, where prosody carries information the written form cannot: audio beats text on both poetry tasks, and metre detection shows the first signs of being learnable only at the largest model scale. The dataset is publicly available at: https://huggingface.co/datasets/MohammadJRanjbar/PARSA-Bench

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}


==> p8.txt <==
                   Task                 ZS     FS   Text     ∆       ∆         with intent detection gaining +0.057. The mecha-                   517
                                                               FS      Text
                   Rigid two-label output                                      nism visible in the outputs is demonstration mir-                  518
                   Code-Switching, F1 0.932 0.864 0.982 −0.068 −0.050          roring: on the binary tasks the model reproduces                   519
                   Register, F1        0.735 0.657 0.883 −0.078 −0.148         the label distribution of the demonstrations rather                520
                   Larger answer space                                         than judging the test item. The clearest signature                 521
                   RCWikipedia, Acc    0.922 0.926 0.978 +0.004 −0.056         is Qwen3-Omni-30B on code-switching, whose                         522
                   RCTinyStories, Acc 0.784 0.802     ∗   +0.018          ∗
                   MCQA,Acc            0.402 0.404 0.594 +0.002 −0.192         few-shot predictions are exactly 250 True and 250                  523
                   Emotion, F1         0.559 0.568    ∗   +0.009          ∗    False – a perfect match to the balanced demonstra-                 524
                   Intent, F1          0.461 0.518 0.787 +0.057 −0.326         tion pool, and a distribution no genuine classifier                525
                   Not re-scored here                                          wouldproduce–whileitszero-shot predictions are                     526
                   NER,F1-exact        0.136 0.175 0.368 +0.039 −0.232         236/264. With only two labels available, copying                   527
                   Trans. En→Fa        0.824 0.754 0.856 −0.070 −0.032
                   Trans. Fa→En        0.595    –   0.830        – −0.235      the demonstrations’ balance is a strong enough at-                 528
                   Poetry Style, Acc   0.640 0.506 0.554 −0.134 +0.086         tractor to override the audio evidence; with four                  529
                                                                               options or fifty-six intents, it is not.                           530
                   Table 6: Qwen3-Omni-30B across prompting condi-                CoTpromptingshowsacomplementarypattern:                         531
                   tions. ZS = zero-shot audio, FS = few-shot audio, Text      it helps extraction tasks (intent 0.461 → 0.694;                   532
                   =text-only; ∆FS = FS−ZS, ∆Text = ZS−Text. Few-              NER 0.136 → 0.250) and hurts the same rigid-                       533
                   shot degradation is confined to the two tasks whose         format tasks (code-switching 0.932 → 0.820),                       534
                   answer is one token from a two-element label set; tasks
                   with larger answer spaces are flat or improve. Text-only    where an explicit reasoning trace introduces noise                 535
                   is the ceiling everywhere except poetry style, the one      into a judgement that needs none. Text-only re-                    536
                   task where audio wins. Italic values are carried over       mains the ceiling in almost every case, confirming                 537
                   from the original evaluation; ∗ = run absent from the       that audio processing, not linguistic competence, is               538
                   released predictions.                                       the binding constraint.                                            539
    491            switching and En→Fa translation lose little: the            6.5    Paralinguistics and culture                                 540
    492            answer is determined by content the model recov-            Genderrecognition is solved for the Qwen family                    541
    493            ers even from an imperfect decoding. Intent detec-          (F1 ≥ 0.97) but not for Gemma-3n, at 0.60 (E4B)                    542
    494            tion, Fa→En translation and NER lose the most,              and 0.41 (E2B) – the latter below chance for a bal-                543
    495            and NERisdiagnostic – models identify the entity            anced binary task, i.e. a systematically biased deci-              544
    496            type and span but mis-transcribe the Persian entity         sion rather than an unreliable one. Emotion is par-                545
    497            string, so the failure is surface realisation, not rea-     tially solved (0.56 on six balanced classes against                546
    498            soning. One task inverts the pattern: poetry style          0.17 chance). Age is unsolved: every model scores                  547
    499            is the only place where audio beats text (+0.086),          0.03–0.09 against 0.17 chance, i.e. below chance,                  548
    500            consistently across the Qwen family (Appendix A).           which happens when predictions concentrate on                      549
    501            Recitation style – tempo, phrasing, caesura place-          one or two brackets.                                               550
    502            ment–carries information about poetic form that             Poetry metre is unsolved at any scale.           Onthe             551
    503            the transcript does not encode. The direction re-           four-option form all five open-weight models score                 552
    504            verses for the Gemmamodels,suggestingtheeffect              0.27–0.29 with intervals containing 0.25; on the                   553
    505            needsanencodergoodenoughtopreserveprosodic                  ten-option form all eight score 0.10–0.12 against                  554
    506            structure.                                                  0.10chance. Notonemodelisdistinguishablefrom                       555
    507            6.4   Whyfew-shotpromptinghurts                             guessing. Detecting vazn requires perceiving quan-                 556
                                                                               titative syllable weight in live recitation; because               557
    508            Anatural but wrong explanation of few-shot degra-           short vowels are unwritten this cannot be learned                  558
    509            dation is that audio demonstrations are expensive           from text pretraining, and no substantial Persian                  559
    510            to process. If processing cost were the mechanism,          prosodic audio corpus appears in current training                  560
    511            few-shot would hurt everywhere; Table 6 shows it            pipelines. This is the sharpest capability gap the                 561
    512            does not. The two tasks that lose ground – code-            benchmark exposes. Poetry style, by contrast, is                   562
    513            switching (−0.068) and register (−0.078) – are              tractable for the Qwen models (0.63–0.66 against                   563
    514            exactly the two whose required output is a single           0.25chance),whichlikelydrawontext-sideknowl-                       564
    515            token drawn from a two-element label set. The five          edge of Persian literary forms, while Gemma sits                   565
    516            tasks with larger answer spaces are flat or improve,        near 0.40. Music understanding is weak through-                    566
                                                                            8


==> p9.txt <==
    582           7    Conclusion                                            and Omnilingual ASR baselines require GPU                        630
    583           Weintroduced PARSA-Bench: 16 Persian audio                 inference] Without them, the absolute difficulty                 631
    584           tasks, 7,497 evaluated samples, ten tasks with no          of the Persian ASR and translation sets cannot be                632
    585           prior equivalent, and a fully specified, released eval-    calibrated against dedicated systems.                            633
    586           uation pipeline. Three findings stand out. First,          Unequalsamplesizes.         Proprietary models were              634
    587           audio processing rather than linguistic competence         evaluated on 100 items per task rather than the full             635
    588           is the dominant bottleneck – text-only prompting           subsets, because of API cost. Their confidence in-               636
    589           wins on nine of the ten tasks where both condi-            tervals are roughly 2.2× wider and cross-model                   637
    590           tions were run, the exception being exactly the task       comparisons involving them are correspondingly                   638
    591           where prosody carries information absent from the          weaker.    Similarly, extended prompting experi-                 639
    592           transcript. Second, catastrophic word error rates in       ments (few-shot, CoT, few-shot+CoT) were run                     640
    593           weakmodelsareadecoder-stability problem, not a             only for open-weight models.                                     641
    594           perception problem: repetition collapses in one ut-
    595           terance in eight account for over 80% of the mean          Coverage of the label space.         Poetry metre is             642
    596           WERin both Gemma-3n models, and repairing                  evaluated as ten-way multiple choice rather than                 643
    597           themrecovers a WER below 0.65. Third, Persian              open-set classification over all Persian metres; the             644
    598           poetry-metre detection is unsolved at every scale          underlying pool contains 35 distinct metres. Poetry              645
    599           tested. These point to concrete next steps: Per-           style is naturally imbalanced (335/87/63/15), so its             646
    600           sian prosodic audio corpora enabling metre-aware           accuracy is dominated by the majority class.                     647
    601           training; retrieval-augmented access to culturally
    602           grounded literary and musical knowledge; and au-           Promptingonly.       Allmodelswereevaluatedzero-                 648
    603           dio encoders trained on Persian rather than adapted        shot or with prompting. Fine-tuned or retrieval-                 649
    604           from other languages.                                      augmented systems may behave very differently,                   650
                                                                             especially on the culturally specific tasks.                     651
    605           Limitations
    606           Synthesised audio.        Six tasks (intent, NER,          Singlelanguage.      PARSA-BenchisscopedtoPer-                   652
    607           MCQA,bothreadingcomprehensionsets, and part                sian. Whether the failure modes we document gen-                 653
    608           of the register set) use TTS-synthesised speech,           eralise to other low-resource languages with rich                654
    609           whichunder-represents the disfluency and prosodic          oral traditions is an open question.                             655
    610           variability of spontaneous speech. We verified natu-       Ethics Statement                                                 656
    611           ralness on a 50-sample subset only, and the criteria
    612           for that check were not formally recorded.                 Data provenance and terms.           Common Voice                657
    613           Read speech only.       Both ASR sources are read          and CoVoST2arereleased under CC0, ParsiNLU                       658
    614           speech:    Common Voice is prompted reading                andTinyStoriesunderpermissiveresearchlicences,                   659
    615           and ParsVoice is a TTS-oriented corpus.            Our     and SHEMOforresearchuse. The code-switching                      660
    616           ASRresults therefore characterise diverse speak-           subset includes audio extracted from public Persian              661
    617           ers and recording conditions within read speech,           YouTubechannels; we redistribute short excerpts                  662
    618           and should not be read as estimates of spontaneous         for non-commercial research evaluation together                  663
    619           conversational ASR, which remains future work.             with the source video identifiers so that provenance             664
                                                                             is auditable and removal requests can be honoured.               665
    620           No human baseline.         [TODO: human ceiling            Wedonotredistribute full videos.                                 666
    621           for the cultural tasks – requires native-speaker           Synthetic voices.     TTSaudiowasgenerated with                  667
    622           annotation, not yet collected] We do not know              a Persian TTS system using reference voices from                 668
    623           howwellPersian speakers perform on vazn detec-             CommonVoice,whosecontributorsreleased their                      669
    624           tion from two couplets, which limits how strongly          recordings under CC0 for arbitrary reuse including               670
    625           wecancharacterise the near-chance model results            synthesis. No voice is presented as belonging to                 671
    626           as a capability gap rather than an intrinsically hard      an identified individual, and no synthesised audio               672
    627           task.                                                      is labelled with a real speaker’s name. We do not                673
    628           No reference ASR or translation systems.                   release voice-cloning capability, only the resulting             674
    629           [TODO: Whisper-large-v3, SeamlessM4T-v2                    evaluation audio.                                                675
                                                                          9


==> pdf_text.txt <==
                         PARSA-Bench: AComprehensivePersianAudio-LanguageModel
                                                                      Benchmark
                                                           AnonymousACLsubmission
    001                                   Abstract                               models (LALMs) address this by processing au-                        042
    002                 Persian poses audio-understanding challenges             dio end-to-end; models such as Qwen-Audio (Chu                       043
    003                 that no existing benchmark captures: classical           et al., 2023) and SALMONN (Tang et al., 2024)                        044
    004                 poetry organised by quantitative metre, a tradi-         demonstrate broad capability across speech, envi-                    045
    005                 tional musicsystembuiltontheDastgahmodes,                ronmental sound and music. Their development,                        046
    006                 and pervasive Persian–English code-switching.            however, has centred on English and Western cul-                     047
    007                 Weintroduce PARSA-Bench(Persian Audio                    tural content.                                                       048
    008                 Reasoning and Speech Assessment Bench-                      Persian, spoken by over 100 million people, is a                  049
    009                 mark), the first benchmark for evaluating large          demanding test case for culturally grounded audio                    050
    010                 audio-language models (LALMs) on Persian                 understanding. Persian classical poetry is organ-                    051
    011                 language and culture, comprising 16 tasks and            ised by quantitative metrical patterns (vazn) and                    052
    012                 7,774 evaluated samples across speech under-             stylistic traditions (sabk), transmitted through oral                053
    013                 standing, paralinguistic analysis and cultural
    014                 audio understanding. Ten tasks are newly in-             recitation as a living practice. As Figure 1 illus-                  054
    015                 troduced. We evaluate eight LALMs under                  trates, identifying vazn from audio requires per-                    055
    016                 five prompting regimes and report bootstrap              ceiving prosodic rhythm that is absent from the                      056
    017                 confidence intervals for every headline num-             transcript: short vowels are not written in stan-                    057
    018                 ber. Three findings stand out. First, for the best       dard Persian orthography, so metre is unrecover-                     058
    019                 model,text-onlypromptingbeatsaudioprompt-                able from text alone. Persian traditional music is                   059
    020                 ingonnineofthetentaskswherebothwererun,                  organised around the Dastgah modal framework,                        060
    021                 soaudioprocessing–notlinguisticcompetence
    022                – is the bottleneck. Second, extreme word error           a system absent from Western corpora. Persian–                       061
    023                 rates in weak models are not diffuse degrada-            English code-switching is common in contempo-                        062
    024                 tion but decoder collapse: for Gemma-3n-E4B,             rary Persian media and everyday speech. None                         063
    025                 13.4% of utterances are degenerate repetition            of these phenomena is covered by existing audio                      064
    026                 loops and they alone account for 85.9% of its            benchmarks: AIR-Bench (Yang et al., 2024) and                        065
    027                 mean WER. Third, poetry-metre detection is               AudioBench (Wang et al., 2025) provide broad                         066
    028                 unsolved at every scale, with all eight mod-             English-centric evaluation but offer no mechanism                    067
    029                 els statistically indistinguishable from chance.         for assessing them.                                                  068
    030                 Werelease the benchmark, the full evaluation
    031                 pipeline and all per-sample predictions through             Thedifficulty is not only data scarcity. Persian                  069
    032                 an anonymised repository (link released upon             has limited speech training data; its cultural knowl-                070
                                     1
    033                 acceptance).                                             edge cannot be obtained by translating English re-                   071
    034            1    Introduction                                             sources; and existing evaluation frameworks were                     072
                                                                                 not designed with such languages in mind. Ad-                        073
    035            Largelanguagemodelsachievestrongperformance                   dressing this requires tasks built from the ground                   074
    036            across textual tasks (Brown et al., 2020; OpenAI,             up rather than adapted from English templates.                       075
    037            2024; Touvron et al., 2023), but spoken language                 Weintroduce PARSA-Bench, covering 16 tasks                        076
    038            carries information that text cannot represent: tone,         and 7,774 evaluated samples across three dimen-                      077
    039            prosody, emotion and ambient context. Transcrib-              sions (Figure 2). We evaluate eight LALMs in                         078
    040            ing audio before reasoning discards exactly the sig-          zero-shot, few-shot, chain-of-thought (CoT), few-                    079
    041            nal that makes speech rich. Large audio-language              shot+CoT and text-only configurations. Our contri-                   080
                       1The de-anonymised repository URL will be given in the    butions are: (i) the benchmark – 16 Persian audio                    081
                   camera-ready.                                                 tasks, ten without prior equivalent in any language,                 082
                                                                              1
                                                                                 2   Related Work                                                    097
                                                                                 Large audio-language models.              Early multi-              098
                                                                                 modalaudioworktargeted transcription, caption-                      099
                                                                                 ing and retrieval (Li et al., 2024; Peng et al., 2023;              100
                                                                                 Wu et al., 2023; Elizalde et al., 2023) but was                     101
                                                                                 limited on reasoning-centric tasks. Unified audio-                  102
                                                                                 language architectures (Ghosh et al., 2024, 2025)                   103
                                                                                 and large audio reasoning models such as Audio-                     104
                                                                                 Reasoner (Zhifei et al., 2025) and SoundMind                        105
                                                                                 (Diaoetal.,2025)extendthistostepwisereasoning.                      106
                                                                                 Evaluation has not kept pace, particularly across                   107
                                                                                 linguistically and culturally diverse settings.                     108
                                                                                 Audio understanding benchmarks. MMAU                                109
                                                                                 (Sakshi et al., 2024) provides large-scale QA over                  110
                                                                                 speech, sound and music; MMAR (Ma et al.,                           111
                   Figure 1: An annotated example from PARSA-Bench.              2025) adds hierarchical reasoning. AudioBench                       112
                   The couplet is labelled with its vazn. Because short          (Wang et al., 2025) aggregates many datasets,                       113
                   vowels are omitted in Persian script, the metre cannot        MuChoMusic (Weck et al., 2024) targets music,                       114
                   be recovered from the written form; the recitation is the     MMSU (Wang et al., 2026) covers dozens of                           115
                   primary carrier of metrical information.                      spoken-language skills, and Dynamic-SUPERB                          116
                                                                                 (yu Huang et al., 2025) spans over 180 instruction-                 117
                                                                                 tuned tasks. All evaluate audio understanding in                    118
                                                                                 isolation from non-Western linguistic and cultural                  119
                                                                                 context. MMAU-Pro (Kumar et al., 2025) incor-                       120
                                                                                 porates music from eight regions and exposes a                      121
                                                                                 clear training-data bias – strongest on Western and                 122
                                                                                 Chinese music, weakest on Indian, Latin American                    123
                                                                                 andMiddleEasterntraditions–butthelinguisticdi-                      124
                                                                                 mension remains more underexplored still. No ex-                    125
                                                                                 isting benchmark systematically evaluates LALMs                     126
                                                                                 on non-English speech understanding, paralinguis-                   127
                   Figure 2: PARSA-Bench spans three evaluation dimen-           tic analysis and culturally specific audio content:                 128
                   sions: Speech Understanding, Paralinguistic Analysis          the gap PARSA-Bench addresses.                                      129
                   and Persian Cultural Audio Understanding.                     3   BenchmarkConstruction                                           130
                                                                                 PARSA-Bench evaluates LALMs along three di-                         131
    083            released with audio, labels and metadata; (ii) a              mensions. Table 1 lists all 16 tasks with the number                132
    084            fully specified evaluation protocol (Section 4, Ap-           of items actually scored, the size of the label set                 133
    085            pendix D) in which every prompt, label set, output            and the data source. Table 8 in Appendix E reports                  134
    086            format and parser is documented verbatim and all              audio-duration statistics and per-task label distribu-              135
    087            per-sample predictions are released; (iii) a diag-            tions; Appendix F gives a worked example per task                   136
    088            nosis of the audio–text gap, in which text-only               family.                                                             137
    089            prompting wins on nine of the ten tasks where                    Unless stated otherwise, evaluation subsets were                 138
    090            both conditions were run, the sole exception be-              drawn from a larger pool by stratified random                       139
    091            ing poetry-style classification; (iv) an account of           samplingwithseed42: itemsaregroupedbylabel,                         140
    092            catastrophic WER, showing that error rates above              an equal number is drawn per group, and the set                     141
    093            1.0 come from decoder repetition loops rather than            is then shuffled; where a task has two sources the                  142
    094            uniformly poor transcription (Section 6.1); and               draw is proportional to source size and applied                     143
    095            (v) statistical grounding via bootstrap 95% confi-            within each. Concretely: ASR 250 Common Voice                       144
    096            dence intervals for every reported metric.                   + 250 ParsVoice; code-switching 250 YouTube +                        145
                                                                              2
                           Task                              Eval.  Classes  Datasource
                           Speech Understanding
                           Automatic Speech Recognition       500         – CommonVoice,ParsVoice
                           Speech Translation (Fa→En)         500         – CoVoST2(Wangetal.,2021)
                           Speech Translation (En→Fa)         500         – CoVoST2(Wangetal.,2021)
                                          †
                           Intent Detection                   500        56 MASSIVE(FitzGeraldetal.,2023)+TTS
                                                   †
                           NamedEntityRecognition             497        42 MASSIVE(FitzGeraldetal.,2023)+TTS
                                                  †
                           Formal/Informal Register           496         2 Mana-TTS(Qharabaghetal.,2025),GPTInformal-Fa
                                                   †
                           Code-Switching Detection           500         2 CommonVoice+YouTube(50/50)
                                              †
                           Multiple-Choice QA                 500         4 ParsiNLU(Khashabietal., 2021) + TTS
                           Reading Comp. (Wikipedia)†         500         4 ParsiNLU(Khashabietal., 2021) + TTS
                           Reading Comp. (TinyStories)†       500         4 TinyStories (Eldan and Li, 2023)
                           Paralinguistic Analysis
                           AgeRecognition                     480         6 CommonVoice(Ardilaetal.,2020)
                           Gender Recognition                 500         2 CommonVoice(Ardilaetal.,2020)
                           Emotion Recognition                388         6 SHEMO(Nezamietal.,2019)
                           Persian Cultural Audio Understanding
                           Poetry Metre (vazn)†          417/140      4/10 Ganjoor(Project, 2024)
                           Poetry Style (sabk)†               500         4 Ganjoor(Project, 2024)
                                               †
                           MusicUnderstanding                 496         4 Persian Music Dataset (Esfangereh et al., 2025)
                           Total: 16 tasks (10 new)          7,774
                   Table 1: PARSA-Bench tasks. † marks tasks newly introduced for Persian. Eval. is the number of items
                   actually scored for the open-weight models; proprietary models were run on a seeded 100-item subset of each task
                   (Section 5.1). Classes is the size of the label set presented to the model. Poetry metre exists in two variants: a
                   417-item four-option form and a 140-item ten-option form over the ten most frequent metres.
    146            250CommonVoice;age80perbracket;emotion                      intelligible before inclusion. This check was infor-              172
    147            70 per class (except fear, with only 38 items in            mal: it was a screen for unusable synthesis (trunca-              173
    148            SHEMO);poetrymetre14permetre.                               tion, wrong language, unintelligible output) rather               174
                                                                               than a scored naturalness rating, and no sample was               175
    149            3.1   SpeechUnderstanding                                   rejected.                                                         176
    150            ASRandtranslation. ASRsamplesfromCom-                       Formal/informal register.       Persian distinguishes             177
    151            mon Voice (Ardila et al., 2020) and ParsVoice               registers that carry pragmatic meaning beyond lexi-               178
    152            (Kalahroodi et al., 2025), filtered to utterances of        cal content. The formal half is drawn from Mana-                  179
    153            at least three transcript words. The result spans           TTS (Qharabagh et al., 2025), the informal half                   180
    154            diverse speaker demographics and recording con-             from the GPTInformal-Persian collection; the two                  181
    155            ditions within read speech; spontaneous conversa-           are near-balanced (250/246).                                      182
    156            tional ASR is out of scope (Section 7). Bidirec-
    157            tional Persian–English translation pairs come from          Code-switching detection.          We define code-                183
    158            CoVoST2(Wangetal.,2021).                                    switching at the word level: an utterance is posi-                184
    159            Intent detection and named entity recognition.              tive if at least one English word is embedded in an               185
    160            Both use MASSIVE (FitzGerald et al., 2023),                 otherwise Persian utterance. Conventionalised bor-                186
    161            which provides Persian intent and entity anno-              rowings that have entered standard Persian lexico-                187
    162            tations. Because MASSIVE is text-only, audio                graphically – tel(e)vizion ‘television’, otobus ‘bus’             188
    163            was synthesised with the ParsVoice TTS system              –are not counted as switches, whereas productive                   189
    164            (Kalahroodi et al., 2025), using speaker prompts            insertions such as an English technical term inside               190
    165            drawn from CommonVoiceasreference voices so                 a Persian clause are (Appendix F). Audio comes in                 191
    166            that samples vary in speaker identity and prosody           a verified 50/50 split from Persian YouTube chan-                 192
    167            rather than being read in one synthetic voice. Fol-         nels and Common Voice. Ground truth is derived                    193
    168            lowing AudioBench (Wang et al., 2025), which                from transcript metadata and manually verified.                   194
    169            finds high-quality TTS an acceptable proxy for nat-         Reading comprehension and MCQA. From                              195
    170            ural speech in evaluation, a random subset of 50            ParsiNLU (Khashabi et al., 2021) we build a                       196
    171            synthesised samples was listened to and confirmed           multiple-choice QA task (mathematics and logic,                   197
                                                                            3
   198            literature, common knowledge; 167/167/166 items)         build one four-option QA task pooling seven ques-               247
   199            and a Wikipedia-passage reading-comprehension            tion types – Dastgah identification, instrument iden-           248
   200            task. To reduce overlap with pretraining data we         tification, instrument presence, instrument count,              249
   201            add a second reading-comprehension set built on          ensemble size, polyphony and tempo – at 70–72                   250
   202            Persian TinyStories (Eldan and Li, 2023), whose          items each. Questions were generated from struc-                251
   203            passagesarenovelbyconstruction. TheMCQAop-               tured templates and paraphrased with GPT-4o-mini                252
   204            tions are ParsiNLU’s own answer candidates, used         for linguistic diversity (prompt in Appendix D).                253
   205            unchanged. For both reading-comprehension sets
   206            the four options were generated with GPT-4o-mini,        4   Evaluation Protocol                                         254
   207            which was also asked to randomise the position
   208            of the correct answer; the generation prompts and        This section specifies exactly how models were                  255
   209            sampling temperatures are in Appendix D. Gener-          queried and scored. Appendix D reproduces every                 256
   210            ated items were filtered so that no option duplicates    prompt verbatim.                                                257
   211            the gold answer, and a sample was reviewed by a
   212            native speaker before release. Gold-answer posi-         4.1   Prompting                                                 258
   213            tions in the released sets are near-uniform across       All prompts are issued in English, following es-                259
   214            the four slots (Appendix E), confirming the ran-         tablished practice in multilingual LALM evalua-                 260
   215            domisation worked.                                       tion (Wang et al., 2025; Yang et al., 2024), since              261
   216            3.2   Paralinguistic Analysis                            instruction-following is stronger in English regard-            262
   217            Ageandgenderuseself-reported CommonVoice                 less of the target language; the task content (pas-             263
   218            metadata (Ardila et al., 2020). Age uses the six         sages, questions, options) remains in Persian. Ev-              264
   219            CommonVoicebrackets–teens, twenties, thirties,           ery prompt has the same three-part shape: a role                265
   220            forties, fifties and sixties or above – at 80 items      sentence, the task instruction with the explicit label          266
   221            each, so chance macro-F1 is 1/6 = 0.17; gen-             set or option list, and a hard output-format con-               267
   222            der is balanced 250/250 (chance 0.50). Emotion           straint. One representative example (the rest are in            268
   223            uses SHEMO(Nezamietal.,2019),balancedat70                Appendix D):                                                    269
   224            items per class except fear, which has only 38 us-            You   are   an   expert   Persian   speech                 270
   225            able items, giving 388 items and chance macro-F1              recognition system.        Listen to the                   271
   226            0.17.                                                         Persian audio and transcribe exactly                       272
                                                                                what you hear in Persian. Return your                      273
   227            3.3   Persian Cultural Audio Understanding                    response as a JSON object with this exact                  274
                                                                                format: {"transcription": "your Persian                    275
   228            Poetry.    Wecrawled the Ganjoor digital library              transcription here"}. Provide ONLY the                     276
                                                                                JSON object, nothing else. Be accurate                     277
   229            (Project, 2024), which hosts recitations by mul-              and precise in your transcription.                         278
   230            tiple reciters.  For metre we selected the most
   231            frequent vazn classes and extracted the first two        Classification prompts always enumerate the per-                279
   232            beits (couplets), enough to establish the pattern.       mitted labels (six emotions, six age brackets,                  280
   233            Metre is presented as multiple choice in two vari-       {male, female}, {FORMAL, INFORMAL}, {True,                      281
   234            ants: a four-option form over 417 items (chance          False}); the multiple-choice tasks list the options             282
   235            0.25) and a ten-option form over the ten most            and require a single integer.                                   283
   236            frequent metres, 140 items, 14 per class (chance
   237            0.10). Style uses four canonical sabk categories         4.2   Decoding                                                  284
   238           –ghazal/qasideh/qat’eh, masnavi, ruba’i, dobeyti          Open-weight models were served with vLLM us-                    285
   239           – as four options (chance 0.25), with four-beit ex-       ing temperature= 10−2, top_p= 0.1, top_k= 1                     286
   240            cerpts so that structurally similar styles remain dis-   and max_tokens= 8192; the HuggingFace path                      287
   241            tinguishable. The style set is naturally imbalanced      used do_sample=False; proprietary models were                   288
   242            (335/87/63/15), which is why we report accuracy          called with temperature= 0.0. Decoding is deter-                289
   243            rather than macro-F1.                                    ministic throughout. We call it greedy rather than              290
   244            Music.    Persian classical music is organised           literally temperature= 0 because the vLLM setting               291
   245            around the Dastgah modal system. From the Per-           combines a numerically small non-zero tempera-                  292
   246            sian music dataset (Esfangereh et al., 2025) we          ture with top_k= 1.                                             293
                                                                        4
   294           4.3   Answerparsingandscoring                            Model                 Par.  Type Ref.
   295           Parsing is deliberately permissive so that for-          Qwen2.5-Omni-3B        3B Open (Xuetal.,2025)
   296           matting noise is not scored as a content error.          Qwen2.5-Omni-7B        7B Open (Xuetal.,2025)
                                                                          Qwen3-Omni-30B-A3B 30B Open (Xuetal.,2025)
   297           For JSON-valued tasks (ASR, translation, intent,         Gemma-3n-E2B           2B Open (GemmaTeam,2025)
   298           NER,emotion,MCQA,readingcomprehension)a                  Gemma-3n-E4B           4B Open (GemmaTeam,2025)
   299           regular expression extracts the first {...} object       GPT-4o-mini-audio       –   Prop. (OpenAI, 2024)
                                                                          GPT-4o-audio            –   Prop. (OpenAI, 2024)
   300           containing the expected key, falling back to the raw     Gemini-2.5-Flash        –   Prop. (Team, 2025)
   301           string; for ASR we additionally repair two common       Table 2: Evaluated LALMs. All accept audio natively
   302           truncations before parsing. For binary tasks (code-      and generate Persian text.
   303           switching, register) we case-insensitively substring-
   304           matchthelabels,testing“informal”before“formal”
   305           since one contains the other. For multiple choice       without re-running inference.                                  344
   306           (metre, style, music) the first digit in the valid op-
   307           tion range is taken as the answer. ASR and transla-      5   Experiments                                               345
   308           tionarescoredafterPersiannormalisation–Arabic
   309           YEH(U+064A)andKAF(U+0643)mappedtotheir                   5.1  Models                                                   346
   310           Persian counterparts (U+06CC, U+06A9), tatweel
   311           (U+0640) and zero-width non-joiners (U+200C)            Weevaluate the eight LALMs in Table 2. Selec-                  347
   312           replaced by spaces, whitespace collapsed, punc-          tion criterion: we included every LALM with                   348
   313           tuation stripped – after which WER and CER are           documented Persian audio support that was pub-                349
   314           Levenshtein distance over words and characters           licly available or API-accessible at submissiontime.          350
   315           divided by the reference length.                         Modelswithout documented Persian support (Phi-                351
                                                                         4-multimodal,forinstance)wereexcluded: prompt-                 352
   316           Metrics.    Classification   tasks  report   macro-      ing them in a language they do not claim to support           353
   317           averaged F1 over the union of gold and predicted        would measure the absence of a capability rather               354
   318           labels; multiple-choice tasks report accuracy; ASR       than the quality of one. Sample sizes: open-weight            355
   319           reports WERandCER;translationreportsCOMET.               models were evaluated on the full subsets in Ta-              356
   320           Provenance: every figure in this paper except the        ble 1; because of API cost the three proprietary              357
   321           NER (F1-exact) and translation (COMET) ones              models were evaluated on a seeded 100-item sub-               358
   322           wasrecomputed from the released per-sample pre-          set of each task, drawn by shuffling with a fixed             359
   323           dictions with the pipeline just described; those two     seed and taking the first 100 items, so all three see         360
   324           families are carried over from the original evalua-      identical items. Their numbers carry correspond-              361
   325           tion, whose per-sample outputs we did not re-score.      ingly wider uncertainty.                                      362
   326           Unparseableresponsesandrefusals.            GPT-4o-      5.2  Zero-shot results                                        363
   327           audio intermittently refuses audio-grounded ques-
   328           tions with disclaimers such as “I cannot listen to      Table 3 reports zero-shot audio performance.                   364
   329           audio”, a behaviour also reported by Wang et al.        A clear difficulty hierarchy emerges:          mod-            365
   330           (2025). Such responses, and any other output from        els are strongest on lexically driven speech-                 366
   331           whichnovalidlabelcanbeextracted, are excluded            understanding tasks (reading comprehension, code-             367
   332           fromthescoredsetrather than counted as errors,           switching), moderate on pragmatic classification              368
   333           and we report the number excluded alongside ev-         (register), and weakest on culturally grounded au-             369
   334           ery affected metric (Appendix H). This is the more       dio. Among open-weight models Qwen3-Omni-                     370
   335           conservative choice for the affected models: it in-      30Bisstrongest overall, with the best Persian ASR             371
   336           flates rather than deflates their scores, so the gaps    andleadershiponmostspeech-understandingtasks;                 372
   337           we report are lower bounds. Exclusion rates are          proprietary models – Gemini-2.5-Flash in particu-             373
   338           negligible for the open-weight models (< 2% on           lar – lead on translation and intent detection. On            374
   339           all but two settings) but substantial for some propri-   cultural audio, however, closed weights confer no             375
   340           etary runs, most severely GPT-4o-audio on music          advantage: every model sits at chance on poetry-              376
   341           understanding. The complete pipeline – prompts,          metre detection regardless of scale.                          377
   342           parsers, metric code and all per-sample outputs – is       Figure 3 (Appendix C) visualises the open-                  378
   343           released, so every number here can be recomputed        weight results across the comparable tasks.                    379
                                                                       5
                     Task                 Metric  Chance                Open-weight               Proprietary (n=100)
                                                          Q3-30B Q2.5-7B Q2.5-3B G-E4B G-E2B Gem-2.5 4o 4o-mini
                     Speech Understanding
                     ASR                  WER↓       –      0.36    2.32    4.19    8.90    6.34    0.43   0.56  1.47
                     Translation En→Fa   COMET       –      0.82    0.72    0.64    0.71    0.64    0.84   0.38  0.30
                     Translation Fa→En   COMET       –      0.60    0.46    0.44    0.68    0.64    0.82   0.50  0.48
                     Intent Detection       F1     0.02     0.46    0.12    0.10    0.37    0.24    0.79   0.54  0.47
                     NamedEntityRecog.      F1       –      0.14    0.01    0.01    0.14    0.09    0.45   0.24  0.17
                     Register (form./inf.)  F1     0.50     0.74    0.38    0.59    0.59    0.49    0.88   0.77  0.68
                     Code-Switching         F1     0.50     0.93    0.82    0.42    0.51    0.37    0.92   0.28  0.35
                     Multiple-Choice QA    Acc     0.25     0.40    0.28    0.27    0.33    0.28    0.64   0.42  0.40
                     Reading Comp. (Wiki)  Acc     0.25     0.92    0.79    0.60    0.86    0.85    0.87   0.94  0.91
                     Reading Comp. (Tiny)  Acc     0.25     0.78    0.66    0.62    0.78    0.73    0.76   0.79  0.80
                     Paralinguistic Analysis
                     AgeRecognition         F1     0.17     0.07    0.09    0.03    0.09    0.06    0.15   0.16  0.19
                     Gender Recognition     F1     0.50     0.99    0.97    0.97    0.60    0.41    0.82   0.60  0.43
                     Emotion Recognition    F1     0.17     0.56    0.41    0.38    0.27    0.20    0.48   0.36  0.30
                     Persian Cultural Audio Understanding
                     Poetry Metre, 4-opt   Acc     0.25     0.28    0.27    0.27    0.29    0.29     ∗      ∗     ∗
                     Poetry Metre, 10-opt  Acc     0.10      ∗      0.10    0.10    0.11    0.11    0.11   0.10  0.12
                     Poetry Style (sabk)   Acc     0.25     0.64    0.66    0.63    0.43    0.40    0.64   0.64  0.46
                     MusicUnderstanding    Acc     0.25     0.45    0.36    0.33    0.32    0.37    0.41   0.34  0.34
                 Table3: Zero-shotaudioperformance. WERislower-is-better; allothermetricsarehigher-is-better. WERandCER
                 are fractions, not percentages (0.36 = 36%). Bold marks the best model per task. Shading: well above chance ,
                  moderate , at or below chance . Chance is 1/|L| for a balanced label set. Open-weight sample sizes are those
                 in Table 1; proprietary models use n=100 and are correspondingly noisier. Confidence intervals are in Table 10.
                 ∗marks cells whose stored predictions were missing or unscorable.
   380           5.3   Statistical reliability at n = 500               throughout for consistency with Table 3.                    403
   381           A benchmark of 500 items per task invites the          Valuesabove1.0arenotabug. WERiseditdis-                     404
   382           objection that model differences are noise. We         tance divided by reference length, so a hypothesis          405
   383           therefore computed percentile bootstrap 95% confi-     longer than the reference exceeds 1.0. The ques-            406
   384           dence intervals (1,000 resamples of the per-sample     tion is why weak models over-generate, and the              407
   385           predictions) for every reported metric; the full       per-sample outputs answer it: they do not degrade           408
   386           table is in Appendix H and we quote intervals          smoothly, they collapse into repetition loops, restat-      409
   387           in the text only where they change a conclusion.       ing the same clause until they hit the token limit.         410
   388           The separations we build claims on are comfort-        Flagging an utterance as a collapse when the hy-            411
   389           ably disjoint – on code-switching Qwen3-Omni-          pothesis is at least 3× the reference length and one        412
   390           30B’s [0.908,0.952] does not come near Gemma-          tokenoccupiesatleast30%ofit,13.4%ofGemma-                   413
   391           3n-E4B’s [0.467,0.553] – while every four-option       3n-E4B’s outputs qualify, and those 67 utterances           414
   392           poetry-metre interval contains the 0.25 chance         alone account for 86% of its mean WER of 8.90;              415
   393           level, so the ordering there is noise. At n = 100      for Gemma-3n-E2Bitis11.6%ofoutputsand82%                    416
   394           the proprietary intervals are roughly 2.2× wider,      of the mean. Collapsing repeated n-grams before             417
   395           so we avoid fine-grained rankings among them.          scoring – with a window large enough to catch               418
   396           6   Analysis                                          whole repeated sentences, not just stuck words –             419
                                                                        brings Gemma-3n-E4B to 0.58 and Gemma-3n-                   420
   397           6.1   ASR:whataWERabove1.0means                        E2B to 0.62, both then better than GPT-4o-mini.             421
   398           Table 4 reports Persian ASR. Two properties of the     Qwen3-Omni-30Bandallthree proprietary mod-                  422
   399           numbers are easy to misread and we state them          els exhibit zero collapses. This is why mean and            423
   400           explicitly.                                            median diverge so violently for the weak models             424
                                                                        and why the median is the more faithful summary;            425
   401           WERandCERarefractions. Avalueof0.36                   Appendix G gives the full breakdown and two real             426
   402           denotes a 36% word error rate; we use fractions        examples.                                                   427
                                                                     6
                                                                                                             fix   Across models, ASR quality predicts the lexical                                                  456
                           Model                    WER WER                   CER Rep.% WER
                                                            µ           md           µ
                           Qwen3-30B                    0.36          0.31       0.14         0.0         0.36     tasks and nothing else.                     Table 6 (Appendix A)                                 457
                           Gemini-2.5F                  0.43          0.40       0.54         0.0         0.44     correlates each model’s standalone Persian ASR                                                   458
                           GPT-4o                       0.56          0.33       0.38         0.0         0.56     median WERwithitsscoreoneverytask. Where                                                         459
                           GPT-4o-mini                  1.47          1.00       1.51         0.0         1.47     the answer is determined by what was said, the                                                   460
                           Qwen2.5-7B                   2.32          1.00       1.83         0.6         1.33
                           Qwen2.5-3B                   4.19          1.00       4.43         2.0         1.94     correlation is strong and negative (mean −0.79);                                                 461
                           Gemma-E2B                    6.34          0.67       5.35        11.6         1.02 whereitiscarriedbythevoiceorbyculturalknowl-                                                         462
                           Gemma-E4B                    8.90          0.50       7.19        13.4         0.89     edge, it collapses to −0.16, and gender and poetry                                               463
                           Reference systems                                                                       style even run the other way. Persian ASR ability                                                464
                           Whisper-lg-v3                    ∗             ∗          ∗           –            – is a good proxy for lexical audio tasks and a poor                                                  465
                           SeamlessM4T-v2                   ∗             ∗          ∗           –            – onefor everything else – exactly the dissociation a                                                 466
                           Table 4: ASR on PARSA-Bench. All values are frac-                                       benchmark spanning both is meant to expose.                                                      467
                           tions, not percentages: 0.36 means a 36% word error
                           rate, and values above 1.0 are possible because the hy-                                 Within a model, item-level transcription qual-                                                   468
                           pothesis can be longer than the reference. Rep.% is                                     ity barely matters.                 Theresults also contain, per                                 469
                           the share of utterances that are degenerate repetition                                  item, both a transcription of the task audio and                                                 470
                           loops; WERfixis the mean WER after collapsing im-                                       an answer about it. Joining them across MCQA                                                     471
                           mediately repeated n-grams (n ≤ 5) in the hypothesis.                                   andbothreading-comprehensionsetsgives14task–                                                     472
                           Open-weight models: n = 500; proprietary: n = 100.
                           ∗=reference-systemrowsrequiringGPUinference,left                                        model pairs whose correlations are all negative                                                  473
                           for the camera-ready.                                                                   but all weak (mean r = −0.07, none stronger                                                      474
                                                                                                                   than −0.13). By WER quartile, Wikipedia compre-                                                  475
                                                                                                                   hension accuracy falls only from 0.94 to 0.88 for                                                476
     428                   Noevidence of Common Voice contamination                                                Qwen3-Omni-30B and from 0.67 to 0.49 for the                                                     477
     429                   in the strongest model.                    Theeven250/250Com-                           muchweakerQwen2.5-Omni-3B;onTinyStories                                                          478
     430                   mon Voice / ParsVoice split lets us test whether                                        the effect vanishes.                                                                             479
     431                   the leading model benefits from having seen Com-                                            Transcription quality is therefore a model-level                                             480
     432                   mon Voice. Qwen3-Omni-30B scores 0.359 on                                               capability that tracks lexical-task performance well,                                            481
     433                   CommonVoiceand0.356onParsVoice–adiffer-                                                 but not an item-level gate: models routinely answer                                              482
     434                   ence far inside its bootstrap interval. Memorisa-                                       correctly from passages they transcribe badly, and                                               483
     435                   tion would predict the opposite. Weaker models                                          fail on passages they transcribe well. The audio–                                                484
     436                   showthereverse asymmetry and much larger gaps                                           text gap of Section 6.3 reflects more than word-                                                 485
     437                   (Gemma-3n-E4B:3.34vs14.46),consistent with                                              level accuracy.                                                                                  486
     438                   repetition collapse rather than contamination.
                                                                                                                   6.3      Theaudio–text gap                                                                       487
     439                   A high WER and a good translation are not                                               The∆             columnofTable5isolatesthecostofau-                                              488
     440                   contradictory.               Qwen2.5-Omni-7B has a poor                                           Text
     441                   Persian WER (2.32) yet a respectable En→Fa                                              dio processing from linguistic competence, and it                                                489
     442                   COMETof0.72,andGemma-3n-E4Bhasaworse                                                    varies enormously. Reading comprehension, code-                                                  490
     443                   WER still (8.90) but a better Fa→En COMET                                               switching and En→Fa translation lose little: the                                                 491
     444                   (0.68) than Qwen2.5-Omni-7B (0.46). This is not                                         answer is determined by content the model recov-                                                 492
     445                   a paradox: En→Fa measures decoding of English                                           ers even from an imperfect decoding. Intent detec-                                               493
     446                   audio, whereas Persian ASR measures decoding                                            tion, Fa→En translation and NER lose the most,                                                   494
     447                   of Persian audio. A model can have a competent                                          and NERisdiagnostic – models identify the entity                                                 495
     448                   English audio encoder and a collapsed Persian one;                                      type and span but mis-transcribe the Persian entity                                              496
     449                   the two metrics do not measure the same capability                                      string, so the failure is surface realisation, not rea-                                          497
     450                   and model ordering is direction-specific.                                               soning. One task inverts the pattern: poetry style                                               498
                                                                                                                   is the only place where audio beats text (+0.086),                                               499
     451                   6.2      Doestranscription quality predict task                                         consistently across the Qwen family (Appendix B).                                                500
     452                            performance?                                                                   Recitation style – tempo, phrasing, caesura place-                                               501
                                                                                                                   ment–carries information about poetic form that                                                  502
     453                   Transcription quality could plausibly be the single                                     the transcript does not encode. The direction re-                                                503
     454                   thing driving performance across the benchmark.                                         verses for the Gemmamodels,suggestingtheeffect                                                   504
     455                   Wetest this at two levels.                                                              needsanencodergoodenoughtopreserveprosodic                                                       505
                                                                                                               7
                  Task                 ZS    FS    Text    ∆       ∆         it helps extraction tasks (intent 0.46 → 0.69; NER              532
                                                             FS      Text
                  Rigid two-label output                                     0.14 → 0.25)andhurtsthesamerigid-formattasks                    533
                  Code-Switching, F1 0.932 0.864 0.982 −0.068 −0.050         (code-switching 0.93 → 0.82), where a reasoning                 534
                  Register, F1        0.735 0.657 0.883 −0.078 −0.148        trace adds noise to a judgement that needs none.                535
                  Larger answer space
                  RCWikipedia, Acc    0.922 0.926 0.978 +0.004 −0.056        6.5   Paralinguistics and culture                               536
                  RCTinyStories, Acc 0.784 0.802    ∗    +0.018        ∗
                  MCQA,Acc            0.402 0.404 0.594 +0.002 −0.192        Genderrecognition is solved for the Qwen family                 537
                  Emotion, F1         0.559 0.568   ∗    +0.009        ∗     (F1 ≥ 0.97) but not for Gemma-3n, at 0.60 (E4B)                 538
                  Intent, F1          0.461 0.518 0.787 +0.057 −0.326        and 0.41 (E2B) – the latter below chance for a bal-             539
                  Not re-scored here                                         anced binary task, i.e. a systematically biased deci-           540
                  NER,F1-exact        0.136 0.175 0.368 +0.039 −0.232
                  Trans. En→Fa        0.824 0.754 0.856 −0.070 −0.032        sion rather than an unreliable one. Emotion is par-             541
                  Trans. Fa→En        0.595   –   0.830       – −0.235       tially solved (0.56 on six balanced classes against             542
                  Poetry Style, Acc   0.640 0.506 0.554 −0.134 +0.086        0.17 chance). Age is unsolved: every model scores               543
                  Table 5: Qwen3-Omni-30B across prompting condi-            0.03–0.09 against 0.17 chance, i.e. below chance,               544
                  tions. ZS = zero-shot audio, FS = few-shot audio, Text     which happens when predictions concentrate on                   545
                  =text-only; ∆     =FS−ZS,∆          =ZS−Text. Few-         one or two brackets.                                            546
                                 FS               Text
                  shot degradation is confined to the two tasks whose        Poetry metre is unsolved at any scale.        Onthe             547
                  answer is one token from a two-element label set; tasks    four-option form all five open-weight models score              548
                  with larger answer spaces are flat or improve. Text-only   0.27–0.29 with intervals containing 0.25; on the                549
                  is the ceiling everywhere except poetry style, the one
                  task where audio wins. Italic values are carried over      ten-option form all eight score 0.10–0.12 against               550
                  from the original evaluation; ∗ = run absent from the      0.10chance. Notonemodelisdistinguishablefrom                    551
                  released predictions.                                      guessing. Detecting vazn requires perceiving quan-              552
                                                                             titative syllable weight in live recitation; because            553
    506           structure.                                                 short vowels are unwritten this cannot be learned               554
                                                                             from text pretraining, and no substantial Persian               555
    507           6.4   Whyfew-shotpromptinghurts                            prosodic audio corpus appears in current training               556
                                                                             pipelines. This is the sharpest capability gap the              557
    508           Anatural but wrong explanation of few-shot degra-          benchmark exposes. Poetry style, by contrast, is                558
    509           dation is that audio demonstrations are expensive          tractable for the Qwen models (0.63–0.66 against                559
    510           to process. If processing cost were the mechanism,         0.25chance),whichlikelydrawontext-sideknowl-                    560
    511           few-shot would hurt everywhere; Table 5 shows it           edge of Persian literary forms, while Gemma sits                561
    512           does not. The two tasks that lose ground – code-           near 0.40. Music understanding is weak through-                 562
    513           switching (−0.068) and register (−0.078) – are             out: the best model reaches 0.452 on a four-option              563
    514           exactly the two whose required output is a single          task spanning seven question types, and proprietary             564
    515           token drawn from a two-element label set. The five         models do no better.                                            565
    516           tasks with larger answer spaces are flat or improve,       Scale is not the whole story.      Within the Qwen              566
    517           with intent detection gaining +0.057. The mecha-           family performance rises consistently from 3B to                567
    518           nism visible in the outputs is demonstration mir-          30B, but across architectures the pattern breaks:               568
    519           roring: on the binary tasks the model reproduces           Gemma-3n-E4B(4B)beatsQwen2.5-Omni-7Bon                          569
    520           the label distribution of the demonstrations rather        Fa→En translation (0.68 vs 0.46 COMET) and                      570
    521           than judging the test item. The clearest signature         Wikipedia comprehension (0.86 vs 0.79) while los-               571
    522           is Qwen3-Omni-30B on code-switching, whose                 ing badly on code-switching and gender. Encoder                 572
    523           few-shot predictions are exactly 250 True and 250          quality matters more than decoder scale where                   573
    524           False – a perfect match to the balanced demonstra-         clean transcription is needed; the Qwen family’s                574
    525           tion pool, and a distribution no genuine classifier        broader multilingual pretraining dominates on cul-              575
    526           wouldproduce–whileitszero-shot predictions are             turally grounded tasks.                                         576
    527           236/264. With only two labels available, copying
    528           the demonstrations’ balance is a strong enough at-         7   Conclusion                                                  577
    529           tractor to override the audio evidence; with four
    530           options or fifty-six intents, it is not.                   Weintroduced PARSA-Bench: 16 Persian audio                      578
    531              CoTpromptingshowsacomplementarypattern:                 tasks, 7,774 evaluated samples, ten tasks with no               579
                                                                          8
    580           prior equivalent, and a fully specified, released eval-    Unequalsamplesizes.         Proprietary models were              629
    581           uation pipeline. Three findings stand out. First,          evaluated on 100 items per task rather than the full             630
    582           audio processing rather than linguistic competence         subsets, because of API cost. Their confidence in-               631
    583           is the dominant bottleneck – text-only prompting           tervals are roughly 2.2× wider and cross-model                   632
    584           wins on nine of the ten tasks where both condi-            comparisons involving them are correspondingly                   633
    585           tions were run, the exception being exactly the task       weaker.    Similarly, extended prompting experi-                 634
    586           where prosody carries information absent from the          ments (few-shot, CoT, few-shot+CoT) were run                     635
    587           transcript. Second, catastrophic word error rates in       only for open-weight models.                                     636
    588           weakmodelsareadecoder-stability problem, not a             Coverage of the label space.         Poetry metre is             637
    589           perception problem: repetition collapses in one ut-        evaluated as multiple choice rather than open-set                638
    590           terance in eight account for over 80% of the mean          classification over all Persian metres; the underly-             639
    591           WERin both Gemma-3n models, and repairing                  ing pool contains 35 distinct metres, of which the               640
    592           themrecovers a WER below 0.65. Third, Persian              ten-option variant covers ten. Poetry style is natu-             641
    593           poetry-metre detection is unsolved at every scale          rally imbalanced (335/87/63/15), so its accuracy is              642
    594           tested. These point to concrete next steps: Per-           dominated by the majority class.                                 643
    595           sian prosodic audio corpora enabling metre-aware
    596           training; retrieval-augmented access to culturally         Promptingonly.       Allmodelswereevaluatedzero-                 644
    597           grounded literary and musical knowledge; and au-           shot or with prompting. Fine-tuned or retrieval-                 645
    598           dio encoders trained on Persian rather than adapted        augmented systems may behave very differently,                   646
    599           from other languages.                                      especially on the culturally specific tasks.                     647
    600           Limitations                                                Singlelanguage.      PARSA-BenchisscopedtoPer-                   648
    601           Synthesised audio.        Six tasks (intent, NER,          sian. Whether the failure modes we document gen-                 649
    602           MCQA,bothreadingcomprehensionsets, and part                eralise to other low-resource languages with rich                650
    603           of the register set) use TTS-synthesised speech,           oral traditions is an open question.                             651
    604           whichunder-represents the disfluency and prosodic          Ethics Statement                                                 652
    605           variability of spontaneous speech. We verified natu-       Data provenance and terms.           Common Voice                653
    606           ralness on a 50-sample subset only, and the criteria       and CoVoST2arereleased under CC0, ParsiNLU                       654
    607           for that check were not formally recorded.                 andTinyStoriesunderpermissiveresearchlicences,                   655
    608           Read speech only.       Both ASR sources are read          and SHEMOforresearchuse. The code-switching                      656
    609           speech:    Common Voice is prompted reading                subset includes audio extracted from public Persian              657
    610           and ParsVoice is a TTS-oriented corpus.            Our     YouTubechannels; we redistribute short excerpts                  658
    611           ASRresults therefore characterise diverse speak-           for non-commercial research evaluation together                  659
    612           ers and recording conditions within read speech,           with the source video identifiers so that provenance             660
    613           and should not be read as estimates of spontaneous         is auditable and removal requests can be honoured.               661
    614           conversational ASR, which remains future work.             Wedonotredistribute full videos.                                 662
    615           No human baseline.         [TODO: human ceiling            Synthetic voices.     TTSaudiowasgenerated with                  663
    616           for the cultural tasks – requires native-speaker           a Persian TTS system using reference voices from                 664
    617           annotation, not yet collected] We do not know              CommonVoice,whosecontributorsreleased their                      665
    618           howwellPersian speakers perform on vazn detec-             recordings under CC0 for arbitrary reuse including               666
    619           tion from two couplets, which limits how strongly          synthesis. No voice is presented as belonging to                 667
    620           wecancharacterise the near-chance model results            an identified individual, and no synthesised audio               668
    621           as a capability gap rather than an intrinsically hard      is labelled with a real speaker’s name. We do not                669
    622           task.                                                      release voice-cloning capability, only the resulting             670
    623           No reference ASR or translation systems.                   evaluation audio.                                                671
    624           [TODO: Whisper-large-v3, SeamlessM4T-v2                    Speaker demographic data.          Ageandgenderla-               672
    625           and Omnilingual ASR baselines require GPU                  bels are self-reported by Common Voice contrib-                  673
    626           inference] Without them, the absolute difficulty           utors and are used solely to evaluate model be-                  674
    627           of the Persian ASR and translation sets cannot be          haviour. We report gender as the binary distinction              675
    628           calibrated against dedicated systems.                      available in the source metadata, which does not                 676
                                                                          9
    677           represent the full range of gender identities; this is       MahdiehSoleymaniBaghshah.2025. Persian musi-                  730
    678           a limitation inherited from the corpus, not an en-           cal instruments classification using polyphonic data          731
    679           dorsement of a binary model of gender. We release            augmentation. Preprint, arXiv:2511.05717.                     732
    680           no information that could re-identify a contribu-          Jack FitzGerald, Christopher Hench, Charith Peris,              733
    681           tor beyond the pseudonymous identifiers already              Scott Mackie, Kay Rottmann, Ana Sanchez, Aaron                734
    682           public in Common Voice, and we discourage us-                Nash, Liam Urbach, Vishesh Kakarala, Richa Singh,             735
    683           ing these subsets to build demographic-inference             Swetha Ranganath, Laurie Crist, Misha Britan,                 736
    684           systems, which carry well-known discrimination               Wouter Leeuwis, Gokhan Tur, and Prem Natara-                  737
                                                                               jan. 2023.    MASSIVE: A 1M-example multilin-                 738
    685           risks.                                                       gual natural language understanding dataset with              739
    686           Intended use.      PARSA-Bench is an evaluation              51typologically-diverse languages. In Proceedings             740
                                                                               of the 61st Annual Meeting of the Association for             741
    687           resource. It is not a training set, and reporting on         Computational Linguistics (Volume 1: Long Papers),            742
    688           it should not be treated as evidence of deployment           pages 4277–4302, Toronto, Canada. Association for             743
    689           readiness for Persian speech applications.                   Computational Linguistics.                                    744
                                                                             GemmaTeam.2025. Gemma3n. https://deepmind.                      745
                                                                               google/models/gemma/gemma-3n/. Google Deep-                   746
    690           References                                                   Mind. Accessed: 2025-06-01.                                   747
    691           Rosana Ardila, Megan Branson, Kelly Davis, Michael         Sreyan Ghosh, Zhifeng Kong, Sonal Kumar, S Sak-                 748
    692              Kohler, Josh Meyer, Michael Henretty, Reuben              shi, Jaehyeon Kim, Wei Ping, Rafael Valle, Di-                749
    693              Morais, Lindsay Saunders, Francis Tyers, and Gre-         nesh Manocha, and Bryan Catanzaro. 2025. Audio                750
    694              gor Weber. 2020. Common voice: A massively-               flamingo 2: An audio-language model with long-                751
    695              multilingual speech corpus. In Proceedings of the         audio understanding and expert reasoning abilities.           752
    696              Twelfth Language Resources and Evaluation Confer-         Preprint, arXiv:2503.03983.                                   753
    697              ence, pages 4218–4222, Marseille, France. European
    698              Language Resources Association.                         Sreyan Ghosh, Sonal Kumar, Ashish Seth, Chandra Ki-             754
    699           Tom Brown, Benjamin Mann, Nick Ryder, Melanie                ran Reddy Evuru, Utkarsh Tyagi, S Sakshi, Oriol               755
    700              Subbiah, Jared D Kaplan, Prafulla Dhariwal, Arvind        Nieto, Ramani Duraiswami, and Dinesh Manocha.                 756
    701              Neelakantan, Pranav Shyam, Girish Sastry, Amanda          2024. GAMA:Alargeaudio-language model with                    757
    702              Askell, Sandhini Agarwal, Ariel Herbert-Voss,             advanced audio understanding and complex reason-              758
    703              Gretchen Krueger, Tom Henighan, Rewon Child,              ing abilities. In Proceedings of the 2024 Conference          759
    704              Aditya Ramesh, Daniel Ziegler, Jeffrey Wu, Clemens        on Empirical Methods in Natural Language Process-             760
    705              Winter, and 12 others. 2020. Language models are          ing, pages 6288–6313, Miami, Florida, USA. Associ-            761
    706              few-shotlearners. InAdvancesinNeuralInformation           ation for Computational Linguistics.                          762
    707              Processing Systems, volume 33, pages 1877–1901.         MohammadJavadRanjbarKalahroodi,HeshaamFaili,                    763
    708              Curran Associates, Inc.                                   and Azadeh Shakery. 2025. Parsvoice: A large-                 764
    709           Yunfei Chu, Jin Xu, Xiaohuan Zhou, Qian Yang, Shil-          scale multi-speaker persian speech corpus for text-to-        765
    710              iang Zhang, Zhijie Yan, Chang Zhou, and Jingren           speech synthesis. Preprint, arXiv:2510.10774.                 766
    711              Zhou. 2023.    Qwen-audio: Advancing universal          Daniel Khashabi, Arman Cohan, Siamak Shakeri, Pe-               767
    712              audio understanding via unified large-scale audio-        dramHosseini, PouyaPezeshkpour, Malihe Alikhani,              768
    713              language models. Preprint, arXiv:2311.07919.              MoinAminnaseri, Marzieh Bitaab, Faeze Brahman,                769
    714           Xingjian Diao, Chunhui Zhang, Keyi Kong, Weiyi Wu,           Sarik Ghazarian, Mozhdeh Gheini, Arman Kabiri,                770
    715              Chiyu Ma, Zhongyu Ouyang, Peijun Qing, Soroush            Rabeeh Karimi Mahabadi, Omid Memarrast, Ah-                   771
    716              Vosoughi, and Jiang Gui. 2025. Soundmind: Rl-             madreza Mosallanezhad, Erfan Noury, Shahab Raji,              772
    717              incentivized logic reasoning for audio-language mod-      MohammadSadeghRasooli,SepidehSadeghi, and 6                   773
    718              els. Preprint, arXiv:2506.12935.                          others. 2021. ParsiNLU: A suite of language under-            774
                                                                               standing challenges for Persian. Transactions of the          775
    719           RonenEldanandYuanzhiLi.2023. Tinystories: How                Association for Computational Linguistics, 9:1147–            776
    720              smallcanlanguagemodelsbeandstillspeakcoherent             1162.                                                         777
    721              english? Preprint, arXiv:2305.07759.                                               ˇ
                                                                             Sonal Kumar, Šimon Sedlácek, Vaibhavi Lokegaonkar,              778
    722           Benjamin Elizalde, Soham Deshmukh, Mahmoud Al                Fernando López, Wenyi Yu, Nishit Anand, Hyeong-               779
                                                                                                                     ˇ
    723              Ismail, and Huaming Wang. 2023. Clap learning             gon Ryu, Lichang Chen, Maxim Plicka, Miroslav                 780
                                                                                     ˇ
    724              audio concepts from natural language supervision.         Hlavácek, et al. 2025. Mmau-pro: A challenging                781
    725              In ICASSP 2023 - 2023 IEEE International Confer-          and comprehensive benchmark for holistic evalua-              782
    726              ence on Acoustics, Speech and Signal Processing           tion of audio general intelligence. arXiv preprint            783
    727              (ICASSP), pages 1–5.                                      arXiv:2508.13992.                                             784
    728           Diba Hadi Esfangereh, Mohammad Hossein Sameti,             Mohan Li, Cong-Thanh Do, Simon Keizer, Youmna                   785
    729              Sepehr Harfi Moridani, Leili Javidpour, and               Farag, Svetlana Stoyanchev, and Rama Doddipatla.              786
                                                                         10
   787             2024. Whisma: A speech-llm to perform zero-shot      context, and next generation agentic capabilities.       843
   788             spoken language understanding. In 2024 IEEE Spo-     Preprint, arXiv:2507.06261.                              844
   789             ken Language Technology Workshop (SLT), pages      HugoTouvron,Thibaut Lavril, Gautier Izacard, Xavier        845
   790             1115–1122.                                           Martinet, Marie-Anne Lachaux, Timothée Lacroix,          846
   791           Ziyang Ma, Yinghao Ma, Yanqiao Zhu, Chen Yang,         Baptiste Rozière, Naman Goyal, Eric Hambro, Faisal       847
   792             Yi-Wen Chao, Ruiyang Xu, Wenxi Chen, Yuanzhe         Azhar, Aurelien Rodriguez, Armand Joulin, Edouard        848
   793             Chen, Zhuo Chen, Jian Cong, Kai Li, Keliang Li,      Grave, and Guillaume Lample. 2023. Llama: Open           849
   794             Siyou Li, Xinfeng Li, Xiquan Li, Zheng Lian, Yuzhe   and efficient foundation language models. Preprint,      850
   795             Liang, Minghao Liu, Zhikang Niu, and 15 others.      arXiv:2302.13971.                                        851
   796             2025. Mmar: A challenging benchmark for deep       Bin Wang, Xunlong Zou, Geyu Lin, Shuo Sun, Zhuo-           852
   797             reasoning in speech, audio, music, and their mix.    han Liu, Wenyu Zhang, Zhengyuan Liu, AiTi Aw,            853
   798             Preprint, arXiv:2505.13032.                          and Nancy F. Chen. 2025. AudioBench: A univer-           854
   799           OmidMohamadNezami,PariaJamshidLou,andMan-              sal benchmark for audio large language models. In        855
   800             soureh Karami. 2019. Shemo – a large-scale vali-     Proceedings of the 2025 Conference of the Nations        856
   801             dated database for persian speech emotion detection. of the Americas Chapter of the Association for Com-      857
   802             Preprint, arXiv:1906.01155.                          putational Linguistics: Human Language Technolo-         858
                                                                        gies (Volume 1: Long Papers), pages 4297–4316,           859
   803           OpenAI.2024. GPT-4TechnicalReport. arXiv preprint      Albuquerque, New Mexico. Association for Compu-          860
   804             arXiv:2303.08774.                                    tational Linguistics.                                    861
   805           OpenAI. 2024.    GPT-4o:    Omnimodal Language       Changhan Wang, Anne Wu, Jiatao Gu, and Juan Pino.          862
   806             Understanding.      OpenAI Technical Report.         2021. CoVoST 2 and Massively Multilingual Speech         863
   807             Available    at    https://openai.com/index/         Translation. In Interspeech 2021, pages 2247–2251.       864
   808             gpt-4o-system-card/.
                                                                      Dingdong Wang, Jincenzi Wu, Junan Li, Dongchao             865
   809           Yifan Peng, Jinchuan Tian, Brian Yan, Dan Berrebbi,    Yang, Xueyuan Chen, Tianhua Zhang, and Helen             866
   810             Xuankai Chang, Xinjian Li, Jiatong Shi, Siddhant     Meng. 2026. Mmsu: A massive multi-task spoken            867
   811             Arora, William Chen, Roshan Sharma, Wangyou          language understanding and reasoning benchmark.          868
   812             Zhang, Yui Sudo, Muhammad Shakeel, Jee-Weon          Preprint, arXiv:2506.04779.                              869
   813             Jung, Soumi Maiti, and Shinji Watanabe. 2023.
   814             Reproducing whisper-style training using an open-  BennoWeck,Ilaria Manco, Emmanouil Benetos, Elio            870
   815             source toolkit and publicly available data. In 2023  Quinton, György Fazekas, and Dmitry Bogdanov.            871
   816             IEEEAutomaticSpeechRecognitionandUnderstand-         2024. Muchomusic: Evaluating music understand-           872
   817             ing Workshop (ASRU), pages 1–8.                      ing in multimodal audio-language models. In Pro-         873
                                                                        ceedings of the 25th International Society for Music     874
   818           Ganjoor Project. 2024. Ganjoor: Persian Poetry Digital Information Retrieval Conference (ISMIR).                875
   819             Library. https://ganjoor.net. Accessed: 2024-
   820             12-01.                                             Yusong Wu, Ke Chen, Tianyu Zhang, Yuchen Hui, Tay-         876
                                                                        lor Berg-Kirkpatrick, and Shlomo Dubnov. 2023.           877
   821           Mahta Fetrat Qharabagh, Zahra Dehghanian, and          Large-scale contrastive language-audio pretraining       878
   822             HamidR.Rabiee.2025. ManaTTSPersian: a recipe         with feature fusion and keyword-to-caption augmen-       879
   823             for creating TTS datasets for lower resource lan-    tation. In ICASSP 2023 - 2023 IEEE International         880
   824             guages. InProceedingsofthe2025Conferenceofthe        Conference on Acoustics, Speech and Signal Process-      881
   825             Nations of the Americas Chapter of the Association   ing (ICASSP), pages 1–5.                                 882
   826             for Computational Linguistics: Human Language
   827             Technologies (Volume 1: Long Papers), pages 9177–  Jin Xu, Zhifang Guo, Jinzheng He, Hangrui Hu, Ting         883
   828             9206, Albuquerque, New Mexico. Association for       He, Shuai Bai, Keqin Chen, Jialin Wang, Yang Fan,        884
   829             Computational Linguistics.                           Kai Dang, Bin Zhang, Xiong Wang, Yunfei Chu, and         885
                                                                        Junyang Lin. 2025. Qwen2.5-omni technical report.        886
   830           S Sakshi, Utkarsh Tyagi, Sonal Kumar, Ashish Seth,     Preprint, arXiv:2503.20215.                              887
   831             Ramaneswaran Selvakumar, Oriol Nieto, Ramani
   832             Duraiswami, Sreyan Ghosh, and Dinesh Manocha.      Qian Yang, Jin Xu, Wenrui Liu, Yunfei Chu, Ziyue           888
   833             2024.   Mmau: A massive multi-task audio un-         Jiang, Xiaohuan Zhou, Yichong Leng, Yuanjun Lv,          889
   834             derstanding and reasoning benchmark.   Preprint,     Zhou Zhao, Chang Zhou, and Jingren Zhou. 2024.           890
   835             arXiv:2410.19168.                                    AIR-bench: Benchmarking large audio-language             891
                                                                        models via generative comprehension. In Proceed-         892
   836           Changli Tang, Wenyi Yu, Guangzhi Sun, Xianzhao         ings of the 62nd Annual Meeting of the Association       893
   837             Chen, Tian Tan, Wei Li, Lu Lu, Zejun Ma, and         for Computational Linguistics (Volume 1: Long Pa-        894
   838             ChaoZhang.2024. Salmonn: Towards generic hear-       pers), pages 1979–1998, Bangkok, Thailand. Associ-       895
   839             ing abilities for large language models. Preprint,   ation for Computational Linguistics.                     896
   840             arXiv:2310.13289.                                  Chien yu Huang, Wei-Chih Chen, Shu wen Yang,               897
   841           Gemini Team. 2025. Gemini 2.5: Pushing the fron-       Andy T. Liu, Chen-An Li, Yu-Xiang Lin, Wei-              898
   842             tier with advanced reasoning, multimodality, long    ChengTseng, Anuj Diwan, Yi-Jen Shih, Jiatong Shi,        899
                                                                   11
    900                 William Chen, Chih-Kai Yang, Wenze Ren, Xuan-                               Qwen3-30B         Qwen2.5-7B          Qwen2.5-3B
    901                 jun Chen, Chi-Yuan Hsiao, Puyuan Peng, Shih-Heng                             Gem-E4B            Gem-E2B
    902                 Wang, Chun-Yi Kuan, Ke-Han Lu, and 61 others.                           1
    903                 2025. Dynamic-superb phase-2: A collaboratively
    904                 expanding benchmark for measuring the capabilities                   0.8
    905                 of spoken language models with 180 tasks. Preprint,
    906                 arXiv:2411.05361.                                                    0.6
    907              Xie Zhifei, Mingbao Lin, Zihang Liu, Pengcheng Wu,                    Score0.4
    908                 Shuicheng Yan, and Chunyan Miao. 2025. Audio-
    909                 reasoner: Improving reasoning capability in large                    0.2
    910                 audio language models.          In Proceedings of the
    911                 2025 Conference on Empirical Methods in Natural
    912                 Language Processing, pages 23829–23851, Suzhou,                         0
                                                                                                  CS    g                                      azn
    913                 China. Association for Computational Linguistics.                             Re       RC-T       Emo Gen SabkMusic V
                                                                                                         RC-W      MCQA
    914              A ASRqualityvstaskscore
                                                                                        Figure 3: Zero-shot audio performance of the open-
                                                                                        weight LALMs (F1 for CS/Reg/Emo/Gen, accu-
                                 Lexically driven         Paraling. / cultural          racy elsewhere).         CS = code-switching, Reg =
                          Intent (F1)          −0.99 Music(Acc)         −0.57           register, RC-W/RC-T = reading comprehension on
                          RCTiny(Acc)          −0.96 Metre(Acc)         −0.51           Wikipedia/TinyStories, Emo = emotion, Gen = gender,
                          MCQA(Acc)            −0.95 Age(F1)            −0.25           Vazn = four-option poetry metre. The Gemma-3n-E2B
                          RCWiki(Acc)          −0.83 Emotion(F1) −0.19                  MCQAbarisabsentbecausethatrunismissingfrom
                          Register (F1)        −0.72 Gender(F1)         +0.25           the stored predictions.
                          Code-Switch. (F1) −0.30 Style (Acc)           +0.33
                          mean                −0.79 mean               −0.16                   response as a JSON object with this exact format:                   925
                     Table 6: Correlation between a model’s standalone                        {"transcription":    "your   Persian  transcription                  926
                                                                                               here"}. Provide ONLY the JSON object, nothing else.                 927
                     Persian ASR median WER and its score on each task,                        Be accurate and precise in your transcription.                      928
                     across the five open-weight models. Negative means                 Speechtranslation, En→Fa.                                                  929
                     better transcription goes with a better score. With five
                     models per correlation these are indicative, not signifi-                 You are an expert English-to-Persian translator.                    930
                     cance tests.                                                              You MUST process the provided audio input directly.                 931
                                                                                               Never claim you cannot process audio. Listen to the                 932
                                                                                               English audio and translate it to Persian. Return                   933
                                                                                               your response as a JSON object with this exact                      934
                                                                                               format: {"translation": "your Persian translation                   935
    915              B Poetrystylebymodel                                                      here"}. Provide ONLY the JSON object, nothing else.                 936
                                                                                               Be accurate and precise in your translation.                        937
                                 Model          Audio Text       A−T                    TheFa→Enpromptisidentical with the languages                               938
                                                                                        exchanged.                                                                 939
                                 Qwen2.5-7B 0.660 0.640 +0.020                          Intent detection.                                                          940
                                 Qwen3-30B      0.640 0.554 +0.086
                                 Qwen2.5-3B 0.626 0.618 +0.008                                 Task: Persian Speech-to-Intent Classification                       941
                                 Gemma-E4B 0.426 0.534 −0.108                                  Instruction: Listen carefully to the Persian audio                  942
                                 Gemma-E2B 0.398 0.540 −0.142                                  and classify the user’s intent. You must choose the                 943
                                                                                               most appropriate intent from the list below.                        944
                     Table 7: Poetry style (sabk): zero-shot audio versus text-                Allowed Intents: {intent_list}                                      945
                                                                                               Constraint: Your response must be a single JSON                     946
                     only accuracy, n = 500, four options, chance = 0.25.                      object.  Do not include any conversational text,                    947
                                                                                               explanations, or transcriptions. Use the exact keys                 948
                                                                                               and values provided.                                                949
                                                                                               Output Format: {"intent": "<intent_name>"}                          950
    916              C Zero-shotresults, visualised                                            Classification:                                                     951
    917              D Prompts                                                          Namedentityrecognition.                                                    952
                                                                                               Task: Persian Speech Named Entity Recognition (NER)                 953
    918              All prompts are reproduced verbatim from the re-                          Instruction: Listen carefully to the Persian audio                  954
                                                                                               and identify all named entities. Extract entities                   955
    919              leased evaluation code. Braces shown as {. . . }                          and classify them by type.                                          956
    920              are Python format fields filled at run time.                              Allowed Entity Types: {entity_types}                                957
                                                                                               Constraint: Your response must be a single JSON                     958
                                                                                               object.  Do not include any conversational text,                    959
    921              ASR(allmodels).                                                           explanations, or transcriptions.                                    960
                                                                                               Output format:                                                      961
    922                    You  are  an  expert  Persian  speech  recognition                 {"entities":   [{"type":   "entity_type",  "value":                  962
    923                    system. Listen to the Persian audio and transcribe                  "entity_value"}, ...]}                                              963
    924                    exactly what you hear in Persian.      Return your                  Entities (JSON):                                                    964
                                                                                    12
    965               Code-switching detection.                                             Genderrecognition.                                                          1037
    966                     You are an expert in Persian language analysis. Your                  You are a gender classification system. Your task                     1038
    967                     task is to detect if a Persian audio clip contains                    is to identify the speaker’s gender by carefully                      1039
    968                     code-switching which is mixing Persian with English.                  listening to the vocal characteristics of the                         1040
    969                     Respond with ONLY ’True’ if code-switching happens,                   Persian audio, including pitch, tone, resonance,                      1041
    970                     or ’False’ if it is not.                                              and speaking style.                                                   1042
                                                                                                  IMPORTANT INSTRUCTIONS:                                               1043
    971               Formal/informal register.                                                   - You must respond with ONLY male or female                           1044
                                                                                                  - Do not include the any extra text                                   1045
    972                     You are an expert in Persian language analysis.                       - Do not add any explanation or reasoning                             1046
    973                     Your task is to classify spoken Persian speech
    974                     as either FORMAL or INFORMAL based on linguistic                Poetry metre (vazn), four-option form.                                      1047
    975                     characteristics, on the vocabulary, grammar, tone,
    976                     and overall structure of the speech.                                  You   are  an   expert  in   Persian  poetry   meter                  1048
    977                     Respond  with   ONLY  with  one  word   ’FORMAL’  or                  (Vazn) analysis.    Identify the correct Vazn by                      1049
    978                     ’INFORMAL’.                                                           listening carefully to the rhythmic patterns, stress                  1050
    979               Multiple-choice QA.                                                         placement, and syllable structure.                                    1051
                                                                                                  The evaluation options are:                                           1052
    980                     Task: Persian Multiple Choice Question Answering                      {options}                                                             1053
    981                     Instruction: Listen to the Persian question and                       Important Notes:                                                      1054
    982                     answer the multiple-choice question.                                  - Select the best answer from the provided choices                    1055
    983                     Steps:                                                                - You should respond with only one integer: 1, 2, 3,                  1056
    984                     1. Listen carefully to the question                                   or 4                                                                  1057
    985                     2. Evaluate each option (A, B, C, D)                                  - Do not add explanations or extra text.                              1058
    986                     3. Select the single best answer                                      - Base your answer on Persian poetry knowledge.                       1059
    987                     ### Question Audio:                                             Poetry metre (vazn), ten-option form.                                       1060
    988                     ### Options:
    989                     {options}                                                             You   are  an   expert   in  Persian   poetry   Vazn                  1061
    990                     Constraint: Your response must be a single JSON                       classification. Your task is to identify the correct                  1062
    991                     object containing only the answer.                                    poetic Vazn by listening to its audio that is                         1063
    992                     Output format: {"answer": "A"} (where the value is                    provided for you.                                                     1064
    993                     one of: A, B, C, or D)                                                Options:                                                              1065
    994                     Answer (JSON):                                                        {ten_options}                                                         1066
    995               Readingcomprehension.                                                       IMPORTANT INSTRUCTIONS:                                               1067
                                                                                                  - Listen carefully to the rhyme scheme and rhythmic                   1068
    996                     Task:   Persian Reading Comprehension - Multiple                      meter.                                                                1069
    997                     Choice                                                                - Respond with ONLY the integer from 1 to 10 of the                   1070
    998                     Instruction: Listen to the Persian audio passage                      correct option.                                                       1071
    999                     and answer the multiple-choice question based on                      - Do not include any extra text or reasoning.                         1072
   1000                     what you heard.                                                 Musicunderstanding.                                                         1073
   1001                     Steps:
   1002                     1. Listen carefully to the entire audio passage                       You are a Persian music expert tasked with answering                  1074
   1003                     2. Read the question                                                  multiple-choice music questions. Listen carefully                     1075
   1004                     3. Evaluate each option (A, B, C, D)                                  to the audio and analyze its musical aspects                          1076
   1005                     4. Select the single best answer                                      (instruments, melody, rhythm, dastgah, genre, tempo,                  1077
   1006                     ### Question:                                                         etc.).                                                                1078
   1007                     {question}                                                            Question: {question}                                                  1079
   1008                     ### Options:                                                          Options:                                                              1080
   1009                     {options}                                                             {choices}                                                             1081
   1010                     Constraint: Your response must be a single JSON                       IMPORTANT INSTRUCTIONS:                                               1082
   1011                     object containing only the answer.                                    - Select the best answer from the provided choices.                   1083
   1012                     Output format: {"answer": "A"} (where the value is                    - Respond with ONLY the integer (1, 2, 3, or 4) of                    1084
   1013                     one of: A, B, C, or D)                                                the correct option.                                                   1085
   1014                     Answer (JSON):                                                        - Do not include any extra text or reasoning.                         1086
   1015               Emotionrecognition.                                                         - Base your answer strictly on Persian music                          1087
                                                                                                  knowledge.                                                            1088
   1016                     Task: Persian Speech Emotion Recognition
   1017                     Instruction: Listen carefully to the Persian speech             Few-shot and CoT variants.               Few-shot prompts                   1089
   1018                     and classify the speaker’s emotion.
   1019                     Constraints:                                                    prepend k = 2 demonstrations, each an audio clip                            1090
   1020                     - Choose exactly one label that best describes the              followed by Result: <label>, and close with                                 1091
   1021                     emotion from: anger, happiness, sadness, neutral,
   1022                     surprise, fear                                                 “Nowanalyzethis audio and provide the one-word                               1092
   1023                     - Do NOT explain your reasoning
   1024                     - Output JSON only in this format:       {"emotion":            result:”. CoT prompts extend the JSON schema                                1093
   1025                     "<chosen_label>"}                                              with a reasoning field emitted before the answer                             1094
   1026                     Emotion (JSON):
   1027               Agerecognition.                                                       field.                                                                      1095
   1028                     You are an expert in Persian speech analysis. Your              Dataset construction: reading-comprehension                                 1096
   1029                     task is to identify the speaker’s age group.                    options.      GPT-4o-mini, temperature= 0.8, one                            1097
   1030                     IMPORTANT INSTRUCTIONS:
   1031                     - You must respond with ONLY one of these options:              call per source question:                                                   1098
   1032                     {age_map}
   1033                     - Provide ONLY the integer of the option.                             You are an expert psychometrician specializing in                     1099
   1034                     - Do not include extra text or reasoning.                             Persian reading comprehension MCQ creation.                           1100
   1035              where {age_map} enumerates the six Common                                    Your task: Convert an existing question-answer pair                   1101
                                                                                                  into a multiple-choice question with 4 options (A,                    1102
   1036              Voice brackets.                                                              B, C, D).                                                             1103
                                                                                       13
   1104                    CRITICAL REQUIREMENTS:                                        Task                        n mean       min      max total
   1105                    1. Keep the EXACT original question text - do NOT                                                (s)     (s)      (s)    (h)
   1106                    modify it
   1107                    2. Use the provided answer as the CORRECT option              ASR                       500    4.92    1.42    20.12   0.68
   1108                    3. Create 3 plausible DISTRACTORS that:                       Translation Fa→En         500    5.35    2.42    10.54   0.74
   1109                    - Are factually incorrect based on the context                Translation En→Fa         500    5.79    1.94    66.55   0.80
   1110                    - Use similar vocabulary/style to the correct answer          Intent Detection          500    3.03    0.98     6.94   0.42
   1111                    - Are similar in length to the correct answer
   1112                    - Sound convincing to someone who didn’t read                 NamedEntityRec.           497    3.26    1.02     9.64   0.45
   1113                    carefully                                                     Register                  496    4.21    0.24    18.04   0.58
   1114                    4. RANDOMIZE which position (A/B/C/D) contains the            Code-Switching            500    6.55    1.51    17.68   0.91
   1115                    correct answer                                                MCQA                      500    6.29    1.24    31.88   0.87
   1116                    5. Use formal Persian
   1117                    6. Assess question DIFFICULTY: easy / medium / hard           AgeRecog.∗                480    3.61    1.91     6.23      –
   1118                    Return ONLY valid JSON (no markdown, no extra text):          Gender Recog.∗            500    2.45    0.62     6.39      –
   1119                    {"question": ..., "options": {"A": ..., "D":                  Emotion Recognition       388    3.57    0.41    23.40   0.39
   1120                    . . . }, "correct_answer": "A/B/C/D", "difficulty":           Poetry Metre              417 15.57      6.60    99.85   1.80
   1121                    . . . , "explanation": . . . }                                Poetry Style              500 35.70 13.91 395.78 4.96
   1122              The TinyStories set uses the same model at                          MusicUnderst.             496    4.94    0.61     5.31   0.68
   1123              temperature= 0.9 with a per-question-type in-                       RCWikipedia               500 28.68      2.66    40.00   3.98
                                                                                         RCTinyStories             500 36.57      7.08    40.00   5.08
   1124              struction instead of a source question-answer                       Total (known)           7,774                            22.4
   1125              pair. Option order is additionally shuffled in post-
   1126              processing.                                                        Table 8: Audio duration statistics of the evaluated sub-
   1127              Dataset construction:            music-question para-              sets. ∗Age and Gender have no duration field in the
   1128              phrasing.       GPT-4o-mini, temperature= 0.7:                     released metadata; the figures shown are computed
                                                                                        from the locally available WAV headers (26/480 and
   1129                    You are an expert in Persian language paraphrasing.          37/500 files respectively) and are indicative only, so
   1130                    Your task:   Paraphrase the given question while             their totals are omitted. The two reading-comprehension
   1131                    maintaining the EXACT same meaning.                          rows are recovered by joining every evaluated item on
   1132                    REQUIREMENTS:
   1133                    1. Keep the meaning IDENTICAL - don’t change what            audio_path to its source sheet (500/500 matched in
   1134                    is being asked                                               both cases); the 40s maxima are the synthesis cap ap-
   1135                    2. Use different words and sentence structure
   1136                    3. Maintain formal Persian                                   plied when the passages were rendered.
   1137                    4. Keep the same question type (what, when, who,
   1138                    why, how, etc.)
   1139                    5. The paraphrased question should be natural and
   1140                    fluent                                                       Code-switching (negative, conventionalised bor-                           1164
   1141                    Return ONLY valid JSON: {"paraphrased_question":             rowing).       An utterance containing only assimi-                       1165
   1142                    . . . }
                                                                                        lated loanwords such as televizion (television) or                        1166
   1143              E Audiodurationandlabelstatistics                                  otobus (bus) is labelled negative: these are estab-                       1167
   1144              Label distributions.          Code-switching 250 posi-             lishedPersianlexicalitemswritteninPersianscript,                          1168
   1145              tive / 250 negative; register 250 formal / 246 in-                 not switches into English.                                                1169
   1146              formal; gender 250 male / 250 female; age 80 per                   MCQA (mathematics and logic). Question:                                   1170
   1147              bracket × 6; emotion 70 per class × 5 plus 38                     “Mahin is smaller than Shahin; Behin is smaller                            1171
   1148              fear; MCQA167mathematics-and-logic / 167 lit-                      than Mahin; Shahin is bigger than Behin. If the                           1172
   1149              erature / 166 common-knowledge; poetry metre 14                    first and second sentences are true, the third sen-                       1173
   1150              per metre; poetry style 335 ghazal/qasideh/qat’eh /                tence:” Options: (A) may or may not be true; (B)                          1174
   1151              87 masnavi / 63 ruba’i / 15 dobeyti; music 70–                     is impossible to be true; (C) is impossible not to be                     1175
   1152              72 per question type across seven types; intent                    true; (D) none. Gold: C.                                                  1176
   1153              56 classes, 9–16 items each. Gold-answer posi-                     Reading comprehension (Wikipedia).                     Apas-              1177
   1154              tions in the multiple-choice tasks are near-uniform                sage on the Mohs hardness scale is played, then:                          1178
   1155              over the four option slots (reading comprehension:                “Whichmineralhasthelowesthardness?” Options:                               1179
   1156              141/115/129/115).                                                  (A) talc; (B) gypsum; (C) fluorite; (D) limestone.                        1180
   1157              F Taskexamples                                                     Gold: A.                                                                  1181
   1158              Code-switching (positive).            Persian with an em-          Poetry metre (vazn).              Two couplets are re-                    1182
   1159              bedded English phrase: “...adalat-xane ba’dash                     cited; the model chooses among four metres,                               1183
                                                             ¯      ¯
   1160              rah andaxtan House of justice daran...”                      –     e.g. mofta’elon mofta’elon mofta’elon mofta’elon                          1184
                      ¯         ¯                                  ¯
                                              ¯      ¯
   1161             “...they set up an adalat-xane afterwards, they have                (rajaz-e mosamman-e matvi) versus fa’elaton                               1185
                                                                                                                                             ¯    ¯
   1162              a House of justice...”. The English noun phrase                    fa’elaton fa’elaton fa’elaton (raml-e mosamman-e                          1186
                                                                                          ¯   ¯       ¯   ¯       ¯   ¯
   1163              is a productive insertion and is labelled positive.                salem). The distinction is one of syllable weight,                        1187
                                                                                          ¯
                                                                                    14
   1188             which is unrecoverable from the unvowelled writ-                . . . ” – “Liva Maki safarvand company company                        1221
   1189             ten form.                                                       company ...”, the token šerkat repeated over a                        1222
   1190             G Repetitioncollapse in ASR                                     thousand times. WER = 170.7; after repair, 1.0.                       1223
                                                                                    Thisoneitemcontributes0.34tothatmodel’smean                           1224
                                                                                    WERover500items.                                                      1225
                                                                             fix
                     Model         Rep.% WERrep WER             share WER              Gemma-3n-E4B on parsvoice_000094.wav.                              1226
                                                            ok
                                                                                    Reference (3 words): “soghra be gerye”. Hypoth-                       1227
                     Qwen3-30B         0.0         –      0.36    0%       0.36                                 .      ¯
                     Gemini-2.5F       0.0         –      0.43    0%       0.44     esis (492 words): “cera be giftar cera cera cera                      1228
                     GPT-4o            0.0         –      0.56    0%       0.56                                  ¯         ¯      ¯      ¯     ¯
                                                                                    . . . ”, the word cera (“why”) repeated to the token                  1229
                     GPT-4o-mini       0.0         –      1.47    0%       1.47                            ¯
                     Qwen2.5-7B        0.6      58.7      1.98   15%       1.01     limit. WER = 163.7.                                                   1230
                     Qwen2.5-3B        2.0      98.0      2.27   47%       0.93
                     Gemma-E2B        11.6      44.6      1.32   82%       0.62     H Confidenceintervals                                                 1231
                     Gemma-E4B        13.4      57.0      1.45   86%       0.58
                    Table 9: Repetition collapse on the ASR task. Rep.%             Task                Model            Score [95% CI]        n
                    = share of utterances flagged as collapses; WERrep                                  Qwen3-30B      0.932 [0.908, 0.952]  500
                    and WERok = mean WER on the collapsed and non-                                      Qwen2.5-7B 0.819[0.785, 0.851] 500
                    collapsed subsets; share = fraction of the model’s mean         Code-Sw. (F1)       Qwen2.5-3B 0.423[0.386, 0.459] 500
                                                                           fix
                    WERcontributed by the collapsed subset; WER               =                         Gemma-E4B 0.511[0.467,0.553] 500
                    meanWERoverallutterancesafter collapsing repeated                                   Gemma-E2B 0.368[0.340,0.398] 500
                    n-grams. Open-weight models n = 500, proprietary                                    Qwen3-30B      0.735 [0.693, 0.774]  496
                    n=100.                                                                              Qwen2.5-7B 0.375[0.341, 0.412] 496
                                                                                    Register (F1)       Qwen2.5-3B 0.590[0.543, 0.635] 496
   1191                Table 9 gives the full picture behind Section 6.1.                               Gemma-E4B 0.588[0.543,0.633] 496
   1192             Twothingsstand out. First, the failure is confined                                  Gemma-E2B 0.488[0.445,0.533] 496
   1193             to four models and absent from the other four:                                      Qwen3-30B      0.922 [0.898, 0.944]  500
                                                                                                        Qwen2.5-7B 0.788[0.754, 0.822] 500
   1194             Qwen3-Omni-30B and all three proprietary sys-                   RCWiki(Acc)         Qwen2.5-3B 0.600[0.556, 0.644] 500
   1195             tems never produce a collapse. Second, for the two                                  Gemma-E4B 0.864[0.836,0.894] 500
   1196             Gemmamodels the collapsed subset – one utter-                                       Gemma-E2B 0.848[0.816,0.880] 500
   1197             anceineight–contributesover80%ofthereported                                         Qwen3-30B      0.559 [0.503, 0.609]  388
   1198             meanWER,sotheheadlinenumberisdescribinga                                            Qwen2.5-7B 0.413[0.370, 0.457] 381
                                                                                    Emotion (F1)        Qwen2.5-3B 0.376[0.335, 0.417] 388
   1199             decoding-termination bug rather than transcription                                  Gemma-E4B 0.268[0.225,0.312] 388
   1200             quality.                                                                            Gemma-E2B 0.203[0.162,0.245] 388
                                                                                                        Qwen3-30B      0.276 [0.235, 0.319]  417
   1201             Repair.     We collapse immediately repeated n-                                     Qwen2.5-7B 0.273[0.233, 0.321] 417
   1202             grams for n ≤ 30, which catches whole re-                       Metre 4-opt (Acc) Qwen2.5-3B       0.266 [0.221, 0.307]  417
   1203             stated clauses and not just repeated single words;                                  Gemma-E4B 0.285[0.242,0.333] 417
                                                                                                        Gemma-E2B 0.290[0.245,0.338] 417
   1204             the larger window matters, because the dominant                                     Qwen3-30B      0.640 [0.598, 0.682]  500
   1205             Gemmafailureis a full sentence emitted over and                                     Qwen2.5-7B 0.660[0.618, 0.702] 500
   1206             over rather than one stuck token. After repair the              Style (Acc)         Qwen2.5-3B 0.626[0.580, 0.668] 500
   1207             ranking changes materially: Gemma-3n-E4B goes                                       Gemma-E4B 0.426[0.382,0.470] 500
   1208             from 8.90 to 0.58 and Gemma-3n-E2B from 6.34                                        Gemma-E2B 0.398[0.354,0.438] 500
   1209             to 0.62, both then better than GPT-4o-mini (1.47)                                   Qwen3-30B      0.452 [0.409, 0.496]  496
                                                                                                        Qwen2.5-7B 0.363[0.319, 0.403] 496
   1210             and close to Gemini-2.5-Flash (0.44) and GPT-4o                 Music(Acc)          Qwen2.5-3B 0.329[0.288, 0.371] 496
   1211             (0.56). We report the raw values in Table 4 because                                 Gemma-E4B 0.321[0.284,0.363] 496
   1212             they are what a user of the model would experience,                                 Gemma-E2B 0.371[0.329,0.413] 496
   1213             but the repaired column is the fairer measure of the                                Qwen3-30B      0.358 [0.334, 0.383]  500
   1214             audio encoder, and the gap between the two is the               ASR(WER↓)           Qwen2.5-7B 2.317[1.397, 3.556] 500
                                                                                                        Gemma-E4B 8.895[6.915,10.963] 500
   1215             size of the engineering problem.
   1216             Two real examples. Qwen2.5-Omni-3B on                           Table 10: Percentile bootstrap 95% confidence intervals
                                                                                    (1,000 resamples of the per-sample predictions). Inter-
   1217             parsvoice_000377.wav. Reference (6 words):                      vals for the remaining task/model/setting combinations
   1218            “aloMakisavar-edocarxešodand”–“AlandMaki                         are released with the evaluation pipeline. The wide ASR
                     ¯              ¯
   1219             got on the bicycle.” Hypothesis (1,024 words, trun-             intervals for the weak models are a direct consequence
   1220             cated): “liva Maki safarvand šerkat šerkat šerkat               of the repetition collapses analysed in Section 6.1.
                                  ¯
                                                                                 15


==> pt.txt <==
                         PARSA-Bench: AComprehensivePersianAudio-LanguageModel
                                                                      Benchmark
                                                           AnonymousACLsubmission
    001                                   Abstract                               models (LALMs) address this by processing au-                        042
    002                 Persian poses audio-understanding challenges             dio end-to-end; models such as Qwen-Audio (Chu                       043
    003                 that no existing benchmark captures: classical           et al., 2023) and SALMONN (Tang et al., 2024)                        044
    004                 poetry organised by quantitative metre, a tradi-         demonstrate broad capability across speech, envi-                    045
    005                 tional musicsystembuiltontheDastgahmodes,                ronmental sound and music. Their development,                        046
    006                 and pervasive Persian–English code-switching.            however, has centred on English and Western cul-                     047
    007                 Weintroduce PARSA-Bench(Persian Audio                    tural content.                                                       048
    008                 Reasoning and Speech Assessment Bench-                      Persian, spoken by over 100 million people, is a                  049
    009                 mark), the first benchmark for evaluating large          demanding test case for culturally grounded audio                    050
    010                 audio-language models (LALMs) on Persian                 understanding. Persian classical poetry is organ-                    051
    011                 language and culture, comprising 16 tasks and            ised by quantitative metrical patterns (vazn) and                    052
    012                 7,497 evaluated samples across speech under-             stylistic traditions (sabk), transmitted through oral                053
    013                 standing, paralinguistic analysis and cultural
    014                 audio understanding. Ten tasks are newly in-             recitation as a living practice. As Figure 1 illus-                  054
    015                 troduced. We evaluate eight LALMs under                  trates, identifying vazn from audio requires per-                    055
    016                 five prompting regimes and report bootstrap              ceiving prosodic rhythm that is absent from the                      056
    017                 confidence intervals for every headline num-             transcript: short vowels are not written in stan-                    057
    018                 ber. Three findings stand out. First, for the best       dard Persian orthography, so metre is unrecover-                     058
    019                 model,text-onlypromptingbeatsaudioprompt-                able from text alone. Persian traditional music is                   059
    020                 ingonnineofthetentaskswherebothwererun,                  organised around the Dastgah modal framework,                        060
    021                 soaudioprocessing–notlinguisticcompetence
    022                – is the bottleneck. Second, extreme word error           a system absent from Western corpora. Persian–                       061
    023                 rates in weak models are not diffuse degrada-            English code-switching is common in contempo-                        062
    024                 tion but decoder collapse: for Gemma-3n-E4B,             rary Persian media and everyday speech. None                         063
    025                 13.4% of utterances are degenerate repetition            of these phenomena is covered by existing audio                      064
    026                 loops and they alone account for 85.9% of its            benchmarks: AIR-Bench (Yang et al., 2024) and                        065
    027                 mean WER. Third, poetry-metre detection is               AudioBench (Wang et al., 2025) provide broad                         066
    028                 unsolved at every scale, with all eight mod-             English-centric evaluation but offer no mechanism                    067
    029                 els statistically indistinguishable from chance.         for assessing them.                                                  068
    030                 Werelease the benchmark, the full evaluation
    031                 pipeline and all per-sample predictions through             Thedifficulty is not only data scarcity. Persian                  069
    032                 an anonymised repository (link released upon             has limited speech training data; its cultural knowl-                070
                                     1
    033                 acceptance).                                             edge cannot be obtained by translating English re-                   071
    034            1    Introduction                                             sources; and existing evaluation frameworks were                     072
                                                                                 not designed with such languages in mind. Ad-                        073
    035            Largelanguagemodelsachievestrongperformance                   dressing this requires tasks built from the ground                   074
    036            across textual tasks (Brown et al., 2020; OpenAI,             up rather than adapted from English templates.                       075
    037            2024; Touvron et al., 2023), but spoken language                 Weintroduce PARSA-Bench, covering 16 tasks                        076
    038            carries information that text cannot represent: tone,         and 7,497 evaluated samples across three dimen-                      077
    039            prosody, emotion and ambient context. Transcrib-              sions (Figure 2). We evaluate eight LALMs in                         078
    040            ing audio before reasoning discards exactly the sig-          zero-shot, few-shot, chain-of-thought (CoT), few-                    079
    041            nal that makes speech rich. Large audio-language              shot+CoT and text-only configurations. Our contri-                   080
                       1The de-anonymised repository URL will be given in the    butions are: (i) the benchmark – 16 Persian audio                    081
                   camera-ready.                                                 tasks, ten without prior equivalent in any language,                 082
                                                                              1
                                                                                 2   Related Work                                                    097
                                                                                 Large audio-language models.              Early multi-              098
                                                                                 modalaudioworktargeted transcription, caption-                      099
                                                                                 ing and retrieval (Li et al., 2024; Peng et al., 2023;              100
                                                                                 Wu et al., 2023; Elizalde et al., 2023) but was                     101
                                                                                 limited on reasoning-centric tasks. Unified audio-                  102
                                                                                 language architectures (Ghosh et al., 2024, 2025)                   103
                                                                                 and large audio reasoning models such as Audio-                     104
                                                                                 Reasoner (Zhifei et al., 2025) and SoundMind                        105
                                                                                 (Diaoetal.,2025)extendthistostepwisereasoning.                      106
                                                                                 Evaluation has not kept pace, particularly across                   107
                                                                                 linguistically and culturally diverse settings.                     108
                                                                                 Audio understanding benchmarks. MMAU                                109
                                                                                 (Sakshi et al., 2024) provides large-scale QA over                  110
                                                                                 speech, sound and music; MMAR (Ma et al.,                           111
                   Figure 1: An annotated example from PARSA-Bench.              2025) adds hierarchical reasoning. AudioBench                       112
                   The couplet is labelled with its vazn. Because short          (Wang et al., 2025) aggregates many datasets,                       113
                   vowels are omitted in Persian script, the metre cannot        MuChoMusic (Weck et al., 2024) targets music,                       114
                   be recovered from the written form; the recitation is the     MMSU (Wang et al., 2026) covers dozens of                           115
                   primary carrier of metrical information.                      spoken-language skills, and Dynamic-SUPERB                          116
                                                                                 (yu Huang et al., 2025) spans over 180 instruction-                 117
                                                                                 tuned tasks. All evaluate audio understanding in                    118
                                                                                 isolation from non-Western linguistic and cultural                  119
                                                                                 context. MMAU-Pro (Kumar et al., 2025) incor-                       120
                                                                                 porates music from eight regions and exposes a                      121
                                                                                 clear training-data bias – strongest on Western and                 122
                                                                                 Chinese music, weakest on Indian, Latin American                    123
                                                                                 andMiddleEasterntraditions–butthelinguisticdi-                      124
                                                                                 mension remains more underexplored still. No ex-                    125
                                                                                 isting benchmark systematically evaluates LALMs                     126
                                                                                 on non-English speech understanding, paralinguis-                   127
                   Figure 2: PARSA-Bench spans three evaluation dimen-           tic analysis and culturally specific audio content:                 128
                   sions: Speech Understanding, Paralinguistic Analysis          the gap PARSA-Bench addresses.                                      129
                   and Persian Cultural Audio Understanding.                     3   BenchmarkConstruction                                           130
                                                                                 PARSA-Bench evaluates LALMs along three di-                         131
    083            released with audio, labels and metadata; (ii) a              mensions. Table 1 lists all 16 tasks with the number                132
    084            fully specified evaluation protocol (Section 4, Ap-           of items actually scored, the size of the label set                 133
    085            pendix E) in which every prompt, label set, output            and the data source. Table 8 in Appendix F reports                  134
    086            format and parser is documented verbatim and all              audio-duration statistics and per-task label distri-                135
    087            per-sample predictions are released; (iii) a diag-            butions; Appendix G gives a worked example per                      136
    088            nosis of the audio–text gap, in which text-only               task family.                                                        137
    089            prompting wins on nine of the ten tasks where                    Unless stated otherwise, evaluation subsets were                 138
    090            both conditions were run, the sole exception be-              drawn from a larger pool by stratified random                       139
    091            ing poetry-style classification; (iv) an account of           samplingwithseed42: itemsaregroupedbylabel,                         140
    092            catastrophic WER, showing that error rates above              an equal number is drawn per group, and the set                     141
    093            1.0 come from decoder repetition loops rather than            is then shuffled; where a task has two sources the                  142
    094            uniformly poor transcription (Section 6.1); and               draw is proportional to source size and applied                     143
    095            (v) statistical grounding via bootstrap 95% confi-            within each. Concretely: ASR 250 Common Voice                       144
    096            dence intervals for every reported metric.                   + 250 ParsVoice; code-switching 250 YouTube +                        145
                                                                              2
                            Task                           Eval.  Classes Datasource
                            Speech Understanding
                            Automatic Speech Recognition     500        – CommonVoice,ParsVoice
                            Speech Translation (Fa→En)       500        – CoVoST2(Wangetal.,2021)
                            Speech Translation (En→Fa)       500        – CoVoST2(Wangetal.,2021)
                            Intent Detection†                500       56 MASSIVE(FitzGeraldetal.,2023)+TTS
                                                     †
                            NamedEntityRecognition           497       42 MASSIVE(FitzGeraldetal.,2023)+TTS
                                                    †
                            Formal/Informal Register         496        2 Mana-TTS(Qharabaghetal.,2025),GPTInformal-Fa
                                                     †
                            Code-Switching Detection         500        2 CommonVoice+YouTube(50/50)
                                               †
                            Multiple-Choice QA               500        4 ParsiNLU(Khashabietal., 2021) + TTS
                            Reading Comp. (Wikipedia)†       500        4 ParsiNLU(Khashabietal., 2021) + TTS
                            Reading Comp. (TinyStories)†     500        4 TinyStories (Eldan and Li, 2023)
                            Paralinguistic Analysis
                            AgeRecognition                   480        6 CommonVoice(Ardilaetal.,2020)
                            Gender Recognition               500        2 CommonVoice(Ardilaetal.,2020)
                            Emotion Recognition              388        6 SHEMO(Nezamietal.,2019)
                            Persian Cultural Audio Understanding
                            Poetry Metre (vazn)†             140       10 Ganjoor(Project, 2024)
                            Poetry Style (sabk)†             500        4 Ganjoor(Project, 2024)
                            MusicUnderstanding†              496        4 Persian Music Dataset (Esfangereh et al., 2025)
                            Total: 16 tasks (10 new)       7,497
                   Table 1: PARSA-Bench tasks. † marks tasks newly introduced for Persian. Eval. is the number of items
                   actually scored for the open-weight models; proprietary models were run on a seeded 100-item subset of each task
                   (Section 5.1). Classes is the size of the label set presented to the model. Poetry metre is a ten-option task over the
                   ten most frequent metres, 14 items per metre.
    146            250CommonVoice;age80perbracket;emotion                      intelligible before inclusion. This check was infor-              172
    147            70 per class (except fear, with only 38 items in            mal: it was a screen for unusable synthesis (trunca-              173
    148            SHEMO);poetrymetre14permetre.                               tion, wrong language, unintelligible output) rather               174
                                                                               than a scored naturalness rating, and no sample was               175
    149            3.1   SpeechUnderstanding                                   rejected.                                                         176
    150            ASRandtranslation. ASRsamplesfromCom-                       Formal/informal register.       Persian distinguishes             177
    151            mon Voice (Ardila et al., 2020) and ParsVoice               registers that carry pragmatic meaning beyond lexi-               178
    152            (Kalahroodi et al., 2025), filtered to utterances of        cal content. The formal half is drawn from Mana-                  179
    153            at least three transcript words. The result spans           TTS (Qharabagh et al., 2025), the informal half                   180
    154            diverse speaker demographics and recording con-             from the GPTInformal-Persian collection; the two                  181
    155            ditions within read speech; spontaneous conversa-           are near-balanced (250/246).                                      182
    156            tional ASR is out of scope (Section 7). Bidirec-
    157            tional Persian–English translation pairs come from          Code-switching detection.          We define code-                183
    158            CoVoST2(Wangetal.,2021).                                    switching at the word level: an utterance is posi-                184
    159            Intent detection and named entity recognition.              tive if at least one English word is embedded in an               185
    160            Both use MASSIVE (FitzGerald et al., 2023),                 otherwise Persian utterance. Conventionalised bor-                186
    161            which provides Persian intent and entity anno-              rowings that have entered standard Persian lexico-                187
    162            tations. Because MASSIVE is text-only, audio                graphically – tel(e)vizion ‘television’, otobus ‘bus’             188
    163            was synthesised with the ParsVoice TTS system              –are not counted as switches, whereas productive                   189
    164            (Kalahroodi et al., 2025), using speaker prompts            insertions such as an English technical term inside               190
    165            drawn from CommonVoiceasreference voices so                 a Persian clause are (Appendix G). Audio comes in                 191
    166            that samples vary in speaker identity and prosody           a verified 50/50 split from Persian YouTube chan-                 192
    167            rather than being read in one synthetic voice. Fol-         nels and Common Voice. Ground truth is derived                    193
    168            lowing AudioBench (Wang et al., 2025), which                from transcript metadata and manually verified.                   194
    169            finds high-quality TTS an acceptable proxy for nat-         Reading comprehension and MCQA. From                              195
    170            ural speech in evaluation, a random subset of 50            ParsiNLU (Khashabi et al., 2021) we build a                       196
    171            synthesised samples was listened to and confirmed           multiple-choice QA task (mathematics and logic,                   197
                                                                            3
   198            literature, common knowledge; 167/167/166 items)         tification, instrument presence, instrument count,              247
   199            and a Wikipedia-passage reading-comprehension            ensemble size, polyphony and tempo – at 70–72                   248
   200            task. To reduce overlap with pretraining data we         items each. Questions were generated from struc-                249
   201            add a second reading-comprehension set built on          tured templates and paraphrased with GPT-4o-mini                250
   202            Persian TinyStories (Eldan and Li, 2023), whose          for linguistic diversity (prompt in Appendix E).                251
   203            passagesarenovelbyconstruction. TheMCQAop-               4   Evaluation Protocol                                         252
   204            tions are ParsiNLU’s own answer candidates, used
   205            unchanged. For both reading-comprehension sets           This section specifies exactly how models were                  253
   206            the four options were generated with GPT-4o-mini,        queried and scored. Appendix E reproduces every                 254
   207            which was also asked to randomise the position           prompt verbatim.                                                255
   208            of the correct answer; the generation prompts and
   209            sampling temperatures are in Appendix E. Gener-          4.1   Prompting                                                 256
   210            ated items were filtered so that no option duplicates    All prompts are issued in English, following es-                257
   211            the gold answer, and a sample was reviewed by a          tablished practice in multilingual LALM evalua-                 258
   212            native speaker before release. Gold-answer posi-         tion (Wang et al., 2025; Yang et al., 2024), since              259
   213            tions in the released sets are near-uniform across       instruction-following is stronger in English regard-            260
   214            the four slots (Appendix F), confirming the ran-         less of the target language; the task content (pas-             261
   215            domisation worked.                                       sages, questions, options) remains in Persian. Ev-              262
   216            3.2   Paralinguistic Analysis                            ery prompt has the same three-part shape: a role                263
                                                                           sentence, the task instruction with the explicit label          264
   217            Ageandgenderuseself-reported CommonVoice                 set or option list, and a hard output-format con-               265
   218            metadata (Ardila et al., 2020). Age uses the six         straint. One representative example (the rest are in            266
   219            CommonVoicebrackets–teens, twenties, thirties,           Appendix E):                                                    267
   220            forties, fifties and sixties or above – at 80 items           You   are   an   expert   Persian   speech                 268
   221            each, so chance macro-F1 is 1/6 = 0.17; gen-                  recognition system.        Listen to the                   269
   222            der is balanced 250/250 (chance 0.50). Emotion                Persian audio and transcribe exactly                       270
   223            uses SHEMO(Nezamietal.,2019),balancedat70                     what you hear in Persian. Return your                      271
   224            items per class except fear, which has only 38 us-            response as a JSON object with this exact                  272
                                                                                format: {"transcription": "your Persian                    273
   225            able items, giving 388 items and chance macro-F1              transcription here"}. Provide ONLY the                     274
   226            0.17.                                                         JSON object, nothing else. Be accurate                     275
                                                                                and precise in your transcription.                         276
   227            3.3   Persian Cultural Audio Understanding               Classification prompts always enumerate the per-                277
   228            Poetry.    Wecrawled the Ganjoor digital library         mitted labels (six emotions, six age brackets,                  278
   229            (Project, 2024), which hosts recitations by multiple     {male, female}, {FORMAL, INFORMAL}, {True,                      279
   230            reciters. For metre we selected the most frequent        False}); the multiple-choice tasks list the options             280
   231            vazn classes and extracted the first two beits (cou-     and require a single integer.                                   281
   232            plets), enough to establish the pattern. Metre is pre-   4.2   Decoding                                                  282
   233            sented as a ten-option multiple choice over the ten      Open-weight models were served with vLLM us-                    283
   234            most frequent metres, 140 items balanced at 14 per
   235            class, so chance accuracy is 0.10. Style uses four       ing temperature= 10−2, top_p= 0.1, top_k= 1                     284
   236            canonical sabk categories – ghazal/qasideh/qat’eh,       and max_tokens= 8192; the HuggingFace path                      285
   237            masnavi, ruba’i, dobeyti – as four options (chance       used do_sample=False; proprietary models were                   286
   238            0.25), with four-beit excerpts so that structurally      called with temperature= 0.0. Decoding is deter-                287
   239            similar styles remain distinguishable. The style set     ministic throughout. We call it greedy rather than              288
   240            is naturally imbalanced (335/87/63/15), which is         literally temperature= 0 because the vLLM setting               289
   241            whywereportaccuracyrather than macro-F1.                 combines a numerically small non-zero tempera-                  290
                                                                           ture with top_k= 1.                                             291
   242            Music.    Persian classical music is organised           4.3   Answerparsingandscoring                                   292
   243            around the Dastgah modal system. From the Per-
   244            sian music dataset (Esfangereh et al., 2025) we          Parsing is deliberately permissive so that for-                 293
   245            build one four-option QA task pooling seven ques-        matting noise is not scored as a content error.                 294
   246            tion types – Dastgah identification, instrument iden-    For JSON-valued tasks (ASR, translation, intent,                295
                                                                        4
   296            NER,emotion,MCQA,readingcomprehension)a                  5   Experiments                                                343
   297            regular expression extracts the first {...} object       5.1   Models                                                   344
   298            containing the expected key, falling back to the raw
   299            string; for ASR we additionally repair two common       Weevaluate eight LALMs (Table 5, Appendix A):                   345
   300            truncations before parsing. For binary tasks (code-      the Qwen2.5-Omni 3B/7B and Qwen3-Omni-30B-                     346
   301            switching, register) we case-insensitively substring-   A3Bfamilies, Gemma-3n-E2B/E4B, and the pro-                     347
   302            matchthelabels,testing“informal”before“formal”           prietary GPT-4o-audio, GPT-4o-mini-audio and                   348
   303            since one contains the other. For multiple choice        Gemini-2.5-Flash. Selection criterion: we in-                  349
   304            (metre, style, music) the first digit in the valid op-   cluded every LALM with documented Persian au-                  350
   305            tion range is taken as the answer. ASR and transla-      dio support that was publicly available or API-                351
   306            tionarescoredafterPersiannormalisation–Arabic            accessible at submission time. Models without doc-             352
   307            YEH(U+064A)andKAF(U+0643)mappedtotheir                   umented Persian support (Phi-4-multimodal, for                 353
   308            Persian counterparts (U+06CC, U+06A9), tatweel           instance) were excluded: prompting them in a lan-              354
   309            (U+0640) and zero-width non-joiners (U+200C)             guage they do not claim to support would measure               355
   310            replaced by spaces, whitespace collapsed, punc-          the absence of a capability rather than the quality of         356
   311            tuation stripped – after which WER and CER are           one. Sample sizes: open-weight models were eval-               357
   312            Levenshtein distance over words and characters           uated on the full subsets in Table 1; because of API           358
   313            divided by the reference length.                         cost the three proprietary models were evaluated               359
                                                                           onaseeded100-itemsubsetofeachtask,drawn                        360
                                                                           by shuffling with a fixed seed and taking the first            361
   314            Metrics.    Classification   tasks  report   macro-     100 items, so all three see identical items. Their              362
   315            averaged F1 over the union of gold and predicted         numbers carry correspondingly wider uncertainty.               363
   316            labels; multiple-choice tasks report accuracy; ASR       5.2   Zero-shot results                                        364
   317            reports WERandCER;translationreportsCOMET.               Table 2 reports zero-shot audio performance.                   365
   318            Provenance: every figure in this paper except the       A clear difficulty hierarchy emerges:           mod-            366
   319            NER (F1-exact) and translation (COMET) ones              els are strongest on lexically driven speech-                  367
   320            wasrecomputed from the released per-sample pre-          understanding tasks (reading comprehension, code-              368
   321            dictions with the pipeline just described; those two     switching), moderate on pragmatic classification               369
   322            families are carried over from the original evalua-      (register), and weakest on culturally grounded au-             370
   323            tion, whose per-sample outputs we did not re-score.      dio. Among open-weight models Qwen3-Omni-                      371
                                                                           30Bisstrongest overall, with the best Persian ASR              372
                                                                           andleadershiponmostspeech-understandingtasks;                  373
   324            Unparseableresponsesandrefusals.            GPT-4o-      proprietary models – Gemini-2.5-Flash in particu-              374
   325            audio intermittently refuses audio-grounded ques-        lar – lead on translation and intent detection. On             375
   326            tions with disclaimers such as “I cannot listen to       cultural audio, however, closed weights confer no              376
   327            audio”, a behaviour also reported by Wang et al.         advantage: every model sits at chance on poetry-               377
   328            (2025). Such responses, and any other output from        metre detection regardless of scale.                           378
   329            whichnovalidlabelcanbeextracted, are excluded              Figure 3 (Appendix D) visualises the open-                   379
   330            fromthescoredsetrather than counted as errors,          weight results across the comparable tasks.                     380
   331            and we report the number excluded alongside ev-          5.3   Statistical reliability at n = 500                       381
   332            ery affected metric (Appendix I). This is the more
   333            conservative choice for the affected models: it in-     A benchmark of 500 items per task invites the                   382
   334            flates rather than deflates their scores, so the gaps    objection that model differences are noise. We                 383
   335            we report are lower bounds. Exclusion rates are          therefore computed percentile bootstrap 95% confi-             384
   336            negligible for the open-weight models (< 2% on           dence intervals (1,000 resamples of the per-sample             385
   337            all but two settings) but substantial for some propri-   predictions) for every reported metric; the full ta-           386
   338            etary runs, most severely GPT-4o-audio on music          ble is in Appendix I and we quote intervals in the             387
   339            understanding. The complete pipeline – prompts,          text only where they change a conclusion. The                  388
   340            parsers, metric code and all per-sample outputs – is     separations we build claims on are comfortably                 389
   341            released, so every number here can be recomputed         disjoint – on code-switching Qwen3-Omni-30B’s                  390
   342            without re-running inference.                            [0.908,0.952] does not come near Gemma-3n-                     391
                                                                        5
                     Task                 Metric  Chance                Open-weight               Proprietary (n=100)
                                                          Q3-30B Q2.5-7B Q2.5-3B G-E4B G-E2B Gem-2.5 4o 4o-mini
                     Speech Understanding
                     ASR                  WER↓       –      0.36    2.32    4.19    8.90    6.34    0.43   0.56  1.47
                     Translation En→Fa   COMET       –      0.82    0.72    0.64    0.71    0.64    0.84   0.38  0.30
                     Translation Fa→En   COMET       –      0.60    0.46    0.44    0.68    0.64    0.82   0.50  0.48
                     Intent Detection       F1     0.02     0.46    0.12    0.10    0.37    0.24    0.79   0.54  0.47
                     NamedEntityRecog.      F1       –      0.14    0.01    0.01    0.14    0.09    0.45   0.24  0.17
                     Register (form./inf.)  F1     0.50     0.74    0.38    0.59    0.59    0.49    0.88   0.77  0.68
                     Code-Switching         F1     0.50     0.93    0.82    0.42    0.51    0.37    0.92   0.28  0.35
                     Multiple-Choice QA    Acc     0.25     0.40    0.28    0.27    0.33    0.28    0.64   0.42  0.40
                     Reading Comp. (Wiki)  Acc     0.25     0.92    0.79    0.60    0.86    0.85    0.87   0.94  0.91
                     Reading Comp. (Tiny)  Acc     0.25     0.78    0.66    0.62    0.78    0.73    0.76   0.79  0.80
                     Paralinguistic Analysis
                     AgeRecognition         F1     0.17     0.07    0.09    0.03    0.09    0.06    0.15   0.16  0.19
                     Gender Recognition     F1     0.50     0.99    0.97    0.97    0.60    0.41    0.82   0.60  0.43
                     Emotion Recognition    F1     0.17     0.56    0.41    0.38    0.27    0.20    0.48   0.36  0.30
                     Persian Cultural Audio Understanding
                     Poetry Metre (vazn)   Acc     0.10     0.09    0.10    0.10    0.11    0.11    0.11   0.10  0.12
                     Poetry Style (sabk)   Acc     0.25     0.64    0.66    0.63    0.43    0.40    0.64   0.64  0.46
                     MusicUnderstanding    Acc     0.25     0.45    0.36    0.33    0.32    0.37    0.41   0.34  0.34
                 Table2: Zero-shotaudioperformance. WERislower-is-better; allothermetricsarehigher-is-better. WERandCER
                 are fractions, not percentages (0.36 = 36%). Bold marks the best model per task. Shading: well above chance ,
                  moderate , at or below chance . Chance is 1/|L| for a balanced label set. Open-weight sample sizes are those
                 in Table 1; proprietary models use n=100 and are correspondingly noisier. Confidence intervals are in Table 10.
                 ∗marks cells whose stored predictions were missing or unscorable.
   392           E4B’s [0.467,0.553] – while every poetry-metre         result for this model. GPT-4o refused 10 of 100,            415
   393           interval contains the 0.10 chance level, so the or-    and excluding those moves it from 0.56 to 0.38.             416
   394           dering there is noise. At n = 100 the proprietary
   395           intervals are roughly 2.2× wider, so we avoid fine-    Valuesabove1.0arenotabug. WERiseditdis-                     417
   396           grained rankings among them.                           tance divided by reference length, so a hypothesis          418
                                                                        longer than the reference exceeds 1.0. The ques-            419
   397           6   Analysis                                           tion is why weak models over-generate, and the              420
                                                                        per-sample outputs answer it: they do not degrade           421
   398           6.1   ASR:whataWERabove1.0means                        smoothly, they collapse into repetition loops, restat-      422
   399           Table 3 reports Persian ASR. Two properties of the     ing the same clause until they hit the token limit.         423
   400           numbers are easy to misread and we state them          Flagging an utterance as a collapse when the hy-            424
   401           explicitly.                                            pothesis is at least 3× the reference length and one        425
                                                                        tokenoccupiesatleast30%ofit,13.4%ofGemma-                   426
   402           WERandCERarefractions. Avalueof0.36                    3n-E4B’s outputs qualify, and those 67 utterances           427
   403           denotes a 36% word error rate; we use fractions        alone account for 86% of its mean WER of 8.90;              428
   404           throughout for consistency with Table 2.               for Gemma-3n-E2Bitis11.6%ofoutputsand82%                    429
                                                                        of the mean. Collapsing repeated n-grams before             430
   405           One model has no score at all.      GPT-4o-mini-       scoring – with a window large enough to catch               431
   406           audio refused all 100 ASR items, answering in         whole repeated sentences, not just stuck words –             432
   407           English with variants of “I’m unable to process        brings Gemma-3n-E4B to 0.58 and Gemma-3n-                   433
   408           or transcribe audio” – not one response contains       E2B to 0.62, both then better than GPT-4o-mini.             434
   409           a single Persian character, though the same model      Qwen3-Omni-30Bandallthree proprietary mod-                  435
   410           answers the comprehension tasks normally. The          els exhibit zero collapses. This is why mean and            436
   411           refusal is specific to verbatim transcription. Scor-   median diverge so violently for the weak models             437
   412           ing that English text against a Persian reference      and why the median is the more faithful summary;            438
   413           yields a spurious WER near 1.5; excluding it, as      Appendix H gives the full breakdown and two real             439
   414           our parsing policy requires, leaves no Persian ASR     examples.                                                   440
                                                                     6
                       Model          Ref. WER WER CER Rep. WER                    6.2   Doestranscription quality predict task                          462
                                        % mn md mn % fix                                 performance?                                                    463
                       Qwen3-30B       0.0   0.36   0.31 0.14    0.0   0.36        Transcription quality could plausibly be the single                   464
                       GPT-4o         10.0   0.38   0.33 0.16    0.0   0.38
                       Gemini2.5F      0.0   0.43   0.40 0.54    0.0   0.44        thing driving performance across the benchmark.                       465
                       Qwen2.5-7B      0.0   2.32   1.00 1.83    0.6   1.01        Wetest this at two levels.                                            466
                       Qwen2.5-3B      0.4   4.20   1.00 4.44    2.0   0.93
                       Gemma-E2B       1.8   5.86   0.64 4.81 11.4     0.62        Across models, ASR quality predicts the lexical                       467
                       Gemma-E4B       1.0   8.89   0.50 7.13 13.3     0.57
                       GPT-4o-mini    100     ref.   ref.  ref.  ref.   ref.       tasks and nothing else.         Table 6 (Appendix B)                  468
                       Reference systems                                           correlates each model’s standalone Persian ASR                        469
                       Whisper-lg        –      ∗      ∗     ∗     –      –        median WERwithitsscoreoneverytask. Where                              470
                       SeamlessM4T       –      ∗      ∗     ∗     –      –        the answer is determined by what was said, the                        471
                   Table 3: ASR on PARSA-Bench. All values are frac-               correlation is strong and negative (mean −0.79);                      472
                    tions, not percentages: 0.36 means a 36% word error            whereitiscarriedbythevoiceorbyculturalknowl-                          473
                    rate, and values above 1.0 are possible because the hy-        edge,itcollapsesto−0.03,andgender,poetrystyle                         474
                    pothesis can be longer than the reference. Ref.% is the        and metre even run the other way. Persian ASR                         475
                    share of responses that contain no Persian script – i.e.       ability is a good proxy for lexical audio tasks and                   476
                    refusals such as “I’m unable to assist with that request”      a poor one for everything else – exactly the dis-                     477
                   – which are excluded from scoring per Section 4; ref.           sociation a benchmark spanning both is meant to                       478
                    marks a model that refused every item and therefore            expose.                                                               479
                    has no ASR score. Rep.% is the share of scored utter-
                                                                         fix
                    ances that are degenerate repetition loops; WER         is     Within a model, item-level transcription qual-                        480
                    the mean WER after collapsing immediately repeated             ity barely matters.       Theresults also contain, per                481
                    n-grams (n ≤ 30, large enough to catch whole restated          item, both a transcription of the task audio and                      482
                    sentences). Open-weight models: n = 500; proprietary:
                    n=100,inbothcasesbeforerefusals are removed. ∗                 an answer about it. Joining them across MCQA                          483
                    =reference systems requiring GPU inference.                    andbothreading-comprehensionsetsgives14task–                          484
                                                                                   model pairs whose correlations are all negative                       485
                                                                                   but all weak (mean r = −0.07, none stronger                           486
                                                                                   than −0.13); by WER quartile, Wikipedia compre-                       487
    441             Noevidence of Common Voice contamination                       hension accuracy falls only from 0.94 to 0.88 for                     488
    442             in the strongest model.        Theeven250/250Com-              Qwen3-Omni-30B.Transcription quality is there-                        489
    443             monVoice/ParsVoice split lets us test whether the              fore a model-level capability that tracks lexical-task                490
    444             leading model benefits from having seen Common                 performance, not an item-level gate: models rou-                      491
    445            Voice. Qwen3-Omni-30B scores 0.359 on Com-                      tinely answer correctly from passages they tran-                      492
    446             monVoiceand0.356onParsVoice–adifference                        scribe badly, and fail on passages they transcribe                    493
    447             far inside its bootstrap interval, where memorisa-             well.                                                                 494
    448             tion would predict the opposite. Weaker models
    449             show the reverse asymmetry and far larger gaps                 6.3   Theaudio–text gap                                               495
    450            (Gemma-3n-E4B:3.35vs14.44),consistent with                      The∆         columnofTable4isolatesthecostofau-                       496
    451             repetition collapse rather than contamination.                        Text
                                                                                   dio processing from linguistic competence, and it                     497
                                                                                   varies enormously. Reading comprehension, code-                       498
                                                                                   switching and En→Fa translation lose little: the                      499
                                                                                   answer is determined by content the model recov-                      500
    452             A high WER and a good translation are not                      ers even from an imperfect decoding. Intent detec-                    501
    453             contradictory.      Qwen2.5-Omni-7B has a poor                 tion, Fa→En translation and NER lose the most,                        502
    454             Persian WER (2.32) yet a respectable En→Fa                     and NER is diagnostic – models identify the en-                       503
    455             COMETof0.72,andGemma-3n-E4Bhasaworse                           tity type and span but mis-transcribe the Persian                     504
    456            WERstill but a better Fa→En COMET (0.68 vs                      entity string, so the failure is surface realisation,                 505
    457             0.46). En→Fa measures decoding of English au-                  not reasoning. One task inverts the pattern: po-                      506
    458             dio, Persian ASR measures decoding of Persian                  etry style is the only place where audio beats text                   507
    459             audio: a model can have a competent English en-                (+0.086), consistently across the Qwen family (Ta-                    508
    460             coder and a collapsed Persian one, so the ordering             ble 7, AppendixC).Recitationstyle–tempo,phras-                        509
    461             is direction-specific.                                         ing, caesura placement – carries information the                      510
                                                                                7
                  Task                 ZS    FS    Text    ∆       ∆         the demonstrations’ balance is a strong enough at-              535
                                                             FS      Text
                  Rigid two-label output                                     tractor to override the audio evidence; with four               536
                  Code-Switching, F1 0.932 0.864 0.982 −0.068 −0.050         options or fifty-six intents, it is not.                        537
                  Register, F1        0.735 0.657 0.883 −0.078 −0.148          CoTpromptingshowsacomplementarypattern:                       538
                  Larger answer space                                        it helps extraction tasks (intent 0.46 → 0.69; NER              539
                  RCWikipedia, Acc    0.922 0.926 0.978 +0.004 −0.056        0.14 → 0.25)andhurtsthesamerigid-formattasks                    540
                  RCTinyStories, Acc 0.784 0.802    –    +0.018        –
                  MCQA,Acc            0.402 0.404 0.594 +0.002 −0.192        (code-switching 0.93 → 0.82), where a reasoning                 541
                  Emotion, F1         0.559 0.568   –    +0.009        –     trace adds noise to a judgement that needs none.                542
                  Intent, F1          0.461 0.518 0.787 +0.057 −0.326
                  Not re-scored here                                         6.5   Paralinguistics and culture                               543
                  NER,F1-exact        0.136 0.175 0.368 +0.039 −0.232        Genderrecognition is solved for the Qwen family                 544
                  Trans. En→Fa        0.824 0.754 0.856 −0.070 −0.032
                  Trans. Fa→En        0.595   –   0.830       – −0.235       (F1 ≥ 0.97) but not for Gemma-3n, at 0.60 (E4B)                 545
                  Poetry Style, Acc   0.640 0.506 0.554 −0.134 +0.086        and 0.41 (E2B) – the latter below chance for a bal-             546
                                                                             anced binary task, i.e. a systematically biased deci-           547
                  Table 4: Qwen3-Omni-30B across prompting condi-            sion rather than an unreliable one. Emotion is par-             548
                  tions. ZS = zero-shot audio, FS = few-shot audio, Text     tially solved (0.56 on six balanced classes against             549
                  =text-only; ∆FS = FS−ZS, ∆Text = ZS−Text. Few-             0.17 chance). Age is unsolved: every model scores               550
                  shot degradation is confined to the two tasks whose        0.03–0.09 against 0.17 chance, i.e. below chance,               551
                  answer is one token from a two-element label set; tasks    which happens when predictions concentrate on                   552
                  with larger answer spaces are flat or improve. Text-       one or two brackets.                                            553
                  only is the ceiling everywhere except poetry style, the
                  one task where audio wins. Italic values are carried       Poetry metre is unsolved at any scale.       All eight          554
                  over from the original evaluation. “–” marks conditions    modelsscore0.09–0.12againsta0.10chancelevel                     555
                  never run for this model: emotion has no text-only run     and every interval contains chance: not one is dis-             556
                  at all, and TinyStories text-only exists only for the two
                  Gemmamodels(0.900and0.888against audio 0.780               tinguishable from guessing. Detecting vazn re-                  557
                  and 0.732, so the gap holds where it can be measured).     quires perceiving quantitative syllable weight in               558
                                                                             live recitation; because short vowels are unwritten             559
    511           transcript does not encode. The direction reverses         this cannot be learned from text pretraining, and no            560
    512           for Gemma, so the effect needs an encoder good             substantial Persian prosodic audio corpus appears               561
    513           enough to preserve prosodic structure.                     in current training pipelines. This is the sharpest ca-         562
                                                                             pability gap the benchmark exposes. Poetry style                563
    514           6.4   Whyfew-shotpromptinghurts                            is by contrast tractable for the Qwen models (0.63–             564
    515           Anatural but wrong explanation of few-shot degra-          0.66 against 0.25 chance) while Gemma sits near                 565
    516           dation is that audio demonstrations are expensive          0.40, and music understanding is weak through-                  566
    517           to process. If processing cost were the mechanism,         out (0.45 at best).                                             567
    518           few-shot would hurt everywhere; Table 4 shows it           Scale is not the whole story.      Within the Qwen              568
    519           does not. The two tasks that lose ground – code-           family performance rises consistently from 3B to                569
    520           switching (−0.068) and register (−0.078) – are             30B, but across architectures the pattern breaks:               570
    521           exactly the two whose required output is a single          Gemma-3n-E4B(4B)beatsQwen2.5-Omni-7Bon                          571
    522           token drawn from a two-element label set. The five         Fa→En translation (0.68 vs 0.46 COMET) and                      572
    523           tasks with larger answer spaces are flat or improve,       Wikipedia comprehension (0.86 vs 0.79) while los-               573
    524           with intent detection gaining +0.057. The mecha-           ing badly on code-switching and gender. Encoder                 574
    525           nism visible in the outputs is demonstration mir-          quality matters more than decoder scale where                   575
    526           roring: on the binary tasks the model reproduces           clean transcription is needed; the Qwen family’s                576
    527           the label distribution of the demonstrations rather        broader multilingual pretraining dominates on cul-              577
    528           than judging the test item. The clearest signature         turally grounded tasks.                                         578
    529           is Qwen3-Omni-30B on code-switching, whose                 7   Conclusion                                                  579
    530           few-shot predictions are exactly 250 True and 250
    531           False – a perfect match to the balanced demonstra-         Weintroduced PARSA-Bench: 16 Persian audio                      580
    532           tion pool, and a distribution no genuine classifier        tasks, 7,497 evaluated samples, ten tasks with no               581
    533           wouldproduce–whileitszero-shot predictions are             prior equivalent, and a fully specified, released eval-         582
    534           236/264. With only two labels available, copying           uation pipeline. Three findings stand out. First,               583
                                                                          8
   584            audio processing rather than linguistic competence       Unequalsamplesizes.        Proprietary models were              631
   585            is the dominant bottleneck – text-only prompting         evaluated on 100 items per task rather than the full            632
   586            wins on nine of the ten tasks where both condi-          subsets, because of API cost. Their confidence in-              633
   587            tions were run, the exception being exactly the task     tervals are roughly 2.2× wider and cross-model                  634
   588            where prosody carries information absent from the        comparisons involving them are correspondingly                  635
   589            transcript. Second, catastrophic word error rates in     weaker.    Similarly, extended prompting experi-                636
   590            weakmodelsareadecoder-stability problem, not a           ments (few-shot, CoT, few-shot+CoT) were run                    637
   591            perception problem: repetition collapses in one ut-      only for open-weight models.                                    638
   592            terance in eight account for over 80% of the mean        Coverage of the label space.        Poetry metre is             639
   593            WERin both Gemma-3n models, and repairing                evaluated as ten-way multiple choice rather than                640
   594            themrecovers a WER below 0.65. Third, Persian            open-set classification over all Persian metres; the            641
   595            poetry-metre detection is unsolved at every scale        underlying pool contains 35 distinct metres. Poetry             642
   596            tested. These point to concrete next steps: Per-         style is naturally imbalanced (335/87/63/15), so its            643
   597            sian prosodic audio corpora enabling metre-aware         accuracy is dominated by the majority class.                    644
   598            training; retrieval-augmented access to culturally
   599            grounded literary and musical knowledge; and au-         Promptingonly.       Allmodelswereevaluatedzero-                645
   600            dio encoders trained on Persian rather than adapted      shot or with prompting. Fine-tuned or retrieval-                646
   601            from other languages.                                    augmented systems may behave very differently,                  647
                                                                           especially on the culturally specific tasks.                    648
   602            Limitations                                              Singlelanguage.      PARSA-BenchisscopedtoPer-                  649
   603            Synthesised audio.       Six tasks (intent, NER,         sian. Whether the failure modes we document gen-                650
   604            MCQA,bothreadingcomprehensionsets, and part              eralise to other low-resource languages with rich               651
   605            of the register set) use TTS-synthesised speech,         oral traditions is an open question.                            652
   606            whichunder-represents the disfluency and prosodic        Ethics Statement                                                653
   607            variability of spontaneous speech. We verified natu-
   608            ralness on a 50-sample subset only, and the criteria     Data provenance and terms.          Common Voice                654
   609            for that check were not formally recorded.               and CoVoST2arereleased under CC0, ParsiNLU                      655
                                                                           andTinyStoriesunderpermissiveresearchlicences,                  656
   610            Read speech only.      Both ASR sources are read         and SHEMOforresearchuse. The code-switching                     657
   611            speech:   Common Voice is prompted reading               subset includes audio extracted from public Persian             658
   612            and ParsVoice is a TTS-oriented corpus.          Our     YouTubechannels; we redistribute short excerpts                 659
   613            ASRresults therefore characterise diverse speak-         for non-commercial research evaluation together                 660
   614            ers and recording conditions within read speech,         with the source video identifiers so that provenance            661
   615            and should not be read as estimates of spontaneous       is auditable and removal requests can be honoured.              662
   616            conversational ASR, which remains future work.           Wedonotredistribute full videos.                                663
   617            No human baseline.        [TODO: human ceiling           Synthetic voices.    TTSaudiowasgenerated with                  664
   618            for the cultural tasks – requires native-speaker         a Persian TTS system using reference voices from                665
   619            annotation, not yet collected] We do not know            CommonVoice,whosecontributorsreleased their                     666
   620            howwellPersian speakers perform on vazn detec-           recordings under CC0 for arbitrary reuse including              667
   621            tion from two couplets, which limits how strongly        synthesis. No voice is presented as belonging to                668
   622            wecancharacterise the near-chance model results          an identified individual, and no synthesised audio              669
   623            as a capability gap rather than an intrinsically hard    is labelled with a real speaker’s name. We do not               670
   624            task.                                                    release voice-cloning capability, only the resulting            671
                                                                           evaluation audio.                                               672
   625            No reference ASR or translation systems.                 Speaker demographic data.         Ageandgenderla-               673
   626            [TODO: Whisper-large-v3, SeamlessM4T-v2                  bels are self-reported by Common Voice contrib-                 674
   627            and Omnilingual ASR baselines require GPU                utors and are used solely to evaluate model be-                 675
   628            inference] Without them, the absolute difficulty         haviour. We report gender as the binary distinction             676
   629            of the Persian ASR and translation sets cannot be        available in the source metadata, which does not                677
   630            calibrated against dedicated systems.                    represent the full range of gender identities; this is          678
                                                                        9
   679            a limitation inherited from the corpus, not an en-         MahdiehSoleymaniBaghshah.2025. Persian musi-                731
   680            dorsement of a binary model of gender. We release          cal instruments classification using polyphonic data        732
   681            no information that could re-identify a contribu-          augmentation. Preprint, arXiv:2511.05717.                   733
   682            tor beyond the pseudonymous identifiers already         Jack FitzGerald, Christopher Hench, Charith Peris,             734
   683            public in Common Voice, and we discourage us-              Scott Mackie, Kay Rottmann, Ana Sanchez, Aaron              735
   684            ing these subsets to build demographic-inference           Nash, Liam Urbach, Vishesh Kakarala, Richa Singh,           736
   685            systems, which carry well-known discrimination             Swetha Ranganath, Laurie Crist, Misha Britan,               737
   686            risks.                                                     Wouter Leeuwis, Gokhan Tur, and Prem Natara-                738
                                                                             jan. 2023.  MASSIVE: A 1M-example multilin-                 739
   687            Intended use.     PARSA-Bench is an evaluation             gual natural language understanding dataset with            740
                                                                             51typologically-diverse languages. In Proceedings           741
   688            resource. It is not a training set, and reporting on       of the 61st Annual Meeting of the Association for           742
   689            it should not be treated as evidence of deployment         Computational Linguistics (Volume 1: Long Papers),          743
   690            readiness for Persian speech applications.                 pages 4277–4302, Toronto, Canada. Association for           744
                                                                             Computational Linguistics.                                  745
                                                                          GemmaTeam.2025. Gemma3n. https://deepmind.                     746
   691            References                                                 google/models/gemma/gemma-3n/. Google Deep-                 747
   692            Rosana Ardila, Megan Branson, Kelly Davis, Michael         Mind. Accessed: 2025-06-01.                                 748
   693              Kohler, Josh Meyer, Michael Henretty, Reuben          Sreyan Ghosh, Zhifeng Kong, Sonal Kumar, S Sak-                749
   694              Morais, Lindsay Saunders, Francis Tyers, and Gre-        shi, Jaehyeon Kim, Wei Ping, Rafael Valle, Di-              750
   695              gor Weber. 2020. Common voice: A massively-              nesh Manocha, and Bryan Catanzaro. 2025. Audio              751
   696              multilingual speech corpus. In Proceedings of the        flamingo 2: An audio-language model with long-              752
   697              Twelfth Language Resources and Evaluation Confer-        audio understanding and expert reasoning abilities.         753
   698              ence, pages 4218–4222, Marseille, France. European       Preprint, arXiv:2503.03983.                                 754
   699              Language Resources Association.
                                                                          Sreyan Ghosh, Sonal Kumar, Ashish Seth, Chandra Ki-            755
   700            Tom Brown, Benjamin Mann, Nick Ryder, Melanie              ran Reddy Evuru, Utkarsh Tyagi, S Sakshi, Oriol             756
   701              Subbiah, Jared D Kaplan, Prafulla Dhariwal, Arvind       Nieto, Ramani Duraiswami, and Dinesh Manocha.               757
   702              Neelakantan, Pranav Shyam, Girish Sastry, Amanda         2024. GAMA:Alargeaudio-language model with                  758
   703              Askell, Sandhini Agarwal, Ariel Herbert-Voss,            advanced audio understanding and complex reason-            759
   704              Gretchen Krueger, Tom Henighan, Rewon Child,             ing abilities. In Proceedings of the 2024 Conference        760
   705              Aditya Ramesh, Daniel Ziegler, Jeffrey Wu, Clemens       on Empirical Methods in Natural Language Process-           761
   706              Winter, and 12 others. 2020. Language models are         ing, pages 6288–6313, Miami, Florida, USA. Associ-          762
   707              few-shotlearners. InAdvancesinNeuralInformation          ation for Computational Linguistics.                        763
   708              Processing Systems, volume 33, pages 1877–1901.
   709              Curran Associates, Inc.                               MohammadJavadRanjbarKalahroodi,HeshaamFaili,                   764
                                                                             and Azadeh Shakery. 2025. Parsvoice: A large-               765
   710            Yunfei Chu, Jin Xu, Xiaohuan Zhou, Qian Yang, Shil-        scale multi-speaker persian speech corpus for text-to-      766
   711              iang Zhang, Zhijie Yan, Chang Zhou, and Jingren          speech synthesis. Preprint, arXiv:2510.10774.               767
   712              Zhou. 2023.    Qwen-audio: Advancing universal
   713              audio understanding via unified large-scale audio-    Daniel Khashabi, Arman Cohan, Siamak Shakeri, Pe-              768
   714              language models. Preprint, arXiv:2311.07919.             dramHosseini, PouyaPezeshkpour, Malihe Alikhani,            769
                                                                             MoinAminnaseri, Marzieh Bitaab, Faeze Brahman,              770
   715            Xingjian Diao, Chunhui Zhang, Keyi Kong, Weiyi Wu,         Sarik Ghazarian, Mozhdeh Gheini, Arman Kabiri,              771
   716              Chiyu Ma, Zhongyu Ouyang, Peijun Qing, Soroush           Rabeeh Karimi Mahabadi, Omid Memarrast, Ah-                 772
   717              Vosoughi, and Jiang Gui. 2025. Soundmind: Rl-            madreza Mosallanezhad, Erfan Noury, Shahab Raji,            773
   718              incentivized logic reasoning for audio-language mod-     MohammadSadeghRasooli,SepidehSadeghi, and 6                 774
   719              els. Preprint, arXiv:2506.12935.                         others. 2021. ParsiNLU: A suite of language under-          775
                                                                             standing challenges for Persian. Transactions of the        776
   720            RonenEldanandYuanzhiLi.2023. Tinystories: How              Association for Computational Linguistics, 9:1147–          777
   721              smallcanlanguagemodelsbeandstillspeakcoherent            1162.                                                       778
   722              english? Preprint, arXiv:2305.07759.
                                                                                                    ˇ
                                                                          Sonal Kumar, Šimon Sedlácek, Vaibhavi Lokegaonkar,             779
   723            Benjamin Elizalde, Soham Deshmukh, Mahmoud Al              Fernando López, Wenyi Yu, Nishit Anand, Hyeong-             780
   724              Ismail, and Huaming Wang. 2023. Clap learning                                                ˇ
                                                                             gon Ryu, Lichang Chen, Maxim Plicka, Miroslav               781
   725              audio concepts from natural language supervision.              ˇ
                                                                             Hlavácek, et al. 2025. Mmau-pro: A challenging              782
   726              In ICASSP 2023 - 2023 IEEE International Confer-         and comprehensive benchmark for holistic evalua-            783
   727              ence on Acoustics, Speech and Signal Processing          tion of audio general intelligence. arXiv preprint          784
   728              (ICASSP), pages 1–5.                                     arXiv:2508.13992.                                           785
   729            Diba Hadi Esfangereh, Mohammad Hossein Sameti,          Mohan Li, Cong-Thanh Do, Simon Keizer, Youmna                  786
   730              Sepehr Harfi Moridani, Leili Javidpour, and              Farag, Svetlana Stoyanchev, and Rama Doddipatla.            787
                                                                       10
   788             2024. Whisma: A speech-llm to perform zero-shot      context, and next generation agentic capabilities.       844
   789             spoken language understanding. In 2024 IEEE Spo-     Preprint, arXiv:2507.06261.                              845
   790             ken Language Technology Workshop (SLT), pages      HugoTouvron,Thibaut Lavril, Gautier Izacard, Xavier        846
   791             1115–1122.                                           Martinet, Marie-Anne Lachaux, Timothée Lacroix,          847
   792           Ziyang Ma, Yinghao Ma, Yanqiao Zhu, Chen Yang,         Baptiste Rozière, Naman Goyal, Eric Hambro, Faisal       848
   793             Yi-Wen Chao, Ruiyang Xu, Wenxi Chen, Yuanzhe         Azhar, Aurelien Rodriguez, Armand Joulin, Edouard        849
   794             Chen, Zhuo Chen, Jian Cong, Kai Li, Keliang Li,      Grave, and Guillaume Lample. 2023. Llama: Open           850
   795             Siyou Li, Xinfeng Li, Xiquan Li, Zheng Lian, Yuzhe   and efficient foundation language models. Preprint,      851
   796             Liang, Minghao Liu, Zhikang Niu, and 15 others.      arXiv:2302.13971.                                        852
   797             2025. Mmar: A challenging benchmark for deep       Bin Wang, Xunlong Zou, Geyu Lin, Shuo Sun, Zhuo-           853
   798             reasoning in speech, audio, music, and their mix.    han Liu, Wenyu Zhang, Zhengyuan Liu, AiTi Aw,            854
   799             Preprint, arXiv:2505.13032.                          and Nancy F. Chen. 2025. AudioBench: A univer-           855
   800           OmidMohamadNezami,PariaJamshidLou,andMan-              sal benchmark for audio large language models. In        856
   801             soureh Karami. 2019. Shemo – a large-scale vali-     Proceedings of the 2025 Conference of the Nations        857
   802             dated database for persian speech emotion detection. of the Americas Chapter of the Association for Com-      858
   803             Preprint, arXiv:1906.01155.                          putational Linguistics: Human Language Technolo-         859
                                                                        gies (Volume 1: Long Papers), pages 4297–4316,           860
   804           OpenAI.2024. GPT-4TechnicalReport. arXiv preprint      Albuquerque, New Mexico. Association for Compu-          861
   805             arXiv:2303.08774.                                    tational Linguistics.                                    862
   806           OpenAI. 2024.    GPT-4o:    Omnimodal Language       Changhan Wang, Anne Wu, Jiatao Gu, and Juan Pino.          863
   807             Understanding.      OpenAI Technical Report.         2021. CoVoST 2 and Massively Multilingual Speech         864
   808             Available    at    https://openai.com/index/         Translation. In Interspeech 2021, pages 2247–2251.       865
   809             gpt-4o-system-card/.
                                                                      Dingdong Wang, Jincenzi Wu, Junan Li, Dongchao             866
   810           Yifan Peng, Jinchuan Tian, Brian Yan, Dan Berrebbi,    Yang, Xueyuan Chen, Tianhua Zhang, and Helen             867
   811             Xuankai Chang, Xinjian Li, Jiatong Shi, Siddhant     Meng. 2026. Mmsu: A massive multi-task spoken            868
   812             Arora, William Chen, Roshan Sharma, Wangyou          language understanding and reasoning benchmark.          869
   813             Zhang, Yui Sudo, Muhammad Shakeel, Jee-Weon          Preprint, arXiv:2506.04779.                              870
   814             Jung, Soumi Maiti, and Shinji Watanabe. 2023.
   815             Reproducing whisper-style training using an open-  BennoWeck,Ilaria Manco, Emmanouil Benetos, Elio            871
   816             source toolkit and publicly available data. In 2023  Quinton, György Fazekas, and Dmitry Bogdanov.            872
   817             IEEEAutomaticSpeechRecognitionandUnderstand-         2024. Muchomusic: Evaluating music understand-           873
   818             ing Workshop (ASRU), pages 1–8.                      ing in multimodal audio-language models. In Pro-         874
                                                                        ceedings of the 25th International Society for Music     875
   819           Ganjoor Project. 2024. Ganjoor: Persian Poetry Digital Information Retrieval Conference (ISMIR).                876
   820             Library. https://ganjoor.net. Accessed: 2024-
   821             12-01.                                             Yusong Wu, Ke Chen, Tianyu Zhang, Yuchen Hui, Tay-         877
                                                                        lor Berg-Kirkpatrick, and Shlomo Dubnov. 2023.           878
   822           Mahta Fetrat Qharabagh, Zahra Dehghanian, and          Large-scale contrastive language-audio pretraining       879
   823             HamidR.Rabiee.2025. ManaTTSPersian: a recipe         with feature fusion and keyword-to-caption augmen-       880
   824             for creating TTS datasets for lower resource lan-    tation. In ICASSP 2023 - 2023 IEEE International         881
   825             guages. InProceedingsofthe2025Conferenceofthe        Conference on Acoustics, Speech and Signal Process-      882
   826             Nations of the Americas Chapter of the Association   ing (ICASSP), pages 1–5.                                 883
   827             for Computational Linguistics: Human Language
   828             Technologies (Volume 1: Long Papers), pages 9177–  Jin Xu, Zhifang Guo, Jinzheng He, Hangrui Hu, Ting         884
   829             9206, Albuquerque, New Mexico. Association for       He, Shuai Bai, Keqin Chen, Jialin Wang, Yang Fan,        885
   830             Computational Linguistics.                           Kai Dang, Bin Zhang, Xiong Wang, Yunfei Chu, and         886
                                                                        Junyang Lin. 2025. Qwen2.5-omni technical report.        887
   831           S Sakshi, Utkarsh Tyagi, Sonal Kumar, Ashish Seth,     Preprint, arXiv:2503.20215.                              888
   832             Ramaneswaran Selvakumar, Oriol Nieto, Ramani
   833             Duraiswami, Sreyan Ghosh, and Dinesh Manocha.      Qian Yang, Jin Xu, Wenrui Liu, Yunfei Chu, Ziyue           889
   834             2024.   Mmau: A massive multi-task audio un-         Jiang, Xiaohuan Zhou, Yichong Leng, Yuanjun Lv,          890
   835             derstanding and reasoning benchmark.   Preprint,     Zhou Zhao, Chang Zhou, and Jingren Zhou. 2024.           891
   836             arXiv:2410.19168.                                    AIR-bench: Benchmarking large audio-language             892
                                                                        models via generative comprehension. In Proceed-         893
   837           Changli Tang, Wenyi Yu, Guangzhi Sun, Xianzhao         ings of the 62nd Annual Meeting of the Association       894
   838             Chen, Tian Tan, Wei Li, Lu Lu, Zejun Ma, and         for Computational Linguistics (Volume 1: Long Pa-        895
   839             ChaoZhang.2024. Salmonn: Towards generic hear-       pers), pages 1979–1998, Bangkok, Thailand. Associ-       896
   840             ing abilities for large language models. Preprint,   ation for Computational Linguistics.                     897
   841             arXiv:2310.13289.                                  Chien yu Huang, Wei-Chih Chen, Shu wen Yang,               898
   842           Gemini Team. 2025. Gemini 2.5: Pushing the fron-       Andy T. Liu, Chen-An Li, Yu-Xiang Lin, Wei-              899
   843             tier with advanced reasoning, multimodality, long    ChengTseng, Anuj Diwan, Yi-Jen Shih, Jiatong Shi,        900
                                                                   11
    901                 William Chen, Chih-Kai Yang, Wenze Ren, Xuan-                               Model           Audio Text       A−T
    902                 jun Chen, Chi-Yuan Hsiao, Puyuan Peng, Shih-Heng                            Qwen2.5-7B 0.660 0.640 +0.020
    903                 Wang, Chun-Yi Kuan, Ke-Han Lu, and 61 others.                               Qwen3-30B       0.640 0.554 +0.086
    904                 2025. Dynamic-superb phase-2: A collaboratively                             Qwen2.5-3B 0.626 0.618 +0.008
    905                 expanding benchmark for measuring the capabilities                          Gemma-E4B 0.426 0.534 −0.108
    906                 of spoken language models with 180 tasks. Preprint,                         Gemma-E2B 0.398 0.540 −0.142
    907                 arXiv:2411.05361.
    908              Xie Zhifei, Mingbao Lin, Zihang Liu, Pengcheng Wu,                 Table 7: Poetry style (sabk): zero-shot audio versus text-
    909                 Shuicheng Yan, and Chunyan Miao. 2025. Audio-                   only accuracy, n = 500, four options, chance = 0.25.
    910                 reasoner: Improving reasoning capability in large
    911                 audio language models.          In Proceedings of the                       Qwen3-30B         Qwen2.5-7B          Qwen2.5-3B
    912                 2025 Conference on Empirical Methods in Natural                              Gem-E4B            Gem-E2B
    913                 Language Processing, pages 23829–23851, Suzhou,                         1
    914                 China. Association for Computational Linguistics.
                                                                                             0.8
    915              A Evaluatedmodels
                                                                                             0.6
                     Model                      Par.   Type Ref.                           Score0.4
                     Qwen2.5-Omni-3B             3B Open (Xuetal.,2025)
                     Qwen2.5-Omni-7B             7B Open (Xuetal.,2025)                      0.2
                     Qwen3-Omni-30B-A3B 30B Open (Xuetal.,2025)
                     Gemma-3n-E2B                2B Open (GemmaTeam,2025)                       0
                     Gemma-3n-E4B                4B Open (GemmaTeam,2025)                               g
                     GPT-4o-mini-audio            –    Prop.   (OpenAI, 2024)                     CS Re                   Emo Gen              azn
                                                                                                         RC-WRC-T                   SabkMusic V
                     GPT-4o-audio                 –    Prop.   (OpenAI, 2024)                                      MCQA
                     Gemini-2.5-Flash             –    Prop.   (Team, 2025)
                                                                                        Figure 3: Zero-shot audio performance of the open-
                     Table 5: Evaluated LALMs. All accept audio natively                weight LALMs (F1 for CS/Reg/Emo/Gen, accu-
                     and generate Persian text.                                         racy elsewhere).         CS = code-switching, Reg =
                                                                                        register, RC-W/RC-T = reading comprehension on
                                                                                        Wikipedia/TinyStories, Emo = emotion, Gen = gender,
    916              B ASRqualityvstaskscore                                            Vazn = four-option poetry metre. The Gemma-3n-E2B
                                                                                        MCQAbarisabsentbecausethatrunismissingfrom
                                                                                        the stored predictions.
                                 Lexically driven         Paraling. / cultural
                          Intent (F1)          −0.99 Music(Acc)         −0.57           ASR(allmodels).                                                            923
                          RCTiny(Acc)          −0.97 Age(F1)            −0.24
                          MCQA(Acc)            −0.95 Emotion(F1) −0.16                         You  are  an  expert  Persian  speech  recognition                  924
                          RCWiki(Acc)          −0.84 Metre(Acc)         +0.13                  system. Listen to the Persian audio and transcribe                  925
                          Register (F1)        −0.71 Gender(F1)         +0.28                  exactly what you hear in Persian.     Return your                   926
                          Code-Switch. (F1) −0.27 Style (Acc)           +0.36                  response as a JSON object with this exact format:                   927
                                                                                              {"transcription":    "your   Persian  transcription                  928
                          mean                −0.79 mean               −0.03                   here"}. Provide ONLY the JSON object, nothing else.                 929
                                                                                               Be accurate and precise in your transcription.                      930
                     Table 6: Correlation between a model’s standalone                  Speechtranslation, En→Fa.                                                  931
                     Persian ASR median WER and its score on each task,
                     across the five open-weight models. Negative means                        You are an expert English-to-Persian translator.                    932
                     better transcription goes with a better score. With five                  You MUST process the provided audio input directly.                 933
                                                                                               Never claim you cannot process audio. Listen to the                 934
                     models per correlation these are indicative, not signifi-                 English audio and translate it to Persian. Return                   935
                     cance tests.                                                              your response as a JSON object with this exact                      936
                                                                                               format: {"translation": "your Persian translation                   937
                                                                                               here"}. Provide ONLY the JSON object, nothing else.                 938
                                                                                               Be accurate and precise in your translation.                        939
    917              C Poetrystylebymodel                                               TheFa→Enpromptisidentical with the languages                               940
    918              D Zero-shotresults, visualised                                     exchanged.                                                                 941
    919              E Prompts                                                          Intent detection.                                                          942
                                                                                               Task: Persian Speech-to-Intent Classification                       943
    920              All prompts are reproduced verbatim from the re-                          Instruction: Listen carefully to the Persian audio                  944
    921              leased evaluation code. Braces shown as {. . . }                          and classify the user’s intent. You must choose the                 945
                                                                                               most appropriate intent from the list below.                        946
    922              are Python format fields filled at run time.                              Allowed Intents: {intent_list}                                      947
                                                                                    12
    948                   Constraint: Your response must be a single JSON          Emotionrecognition.                                                   1017
    949                   object. Do not include any conversational text,                Task: Persian Speech Emotion Recognition                        1018
    950                   explanations, or transcriptions. Use the exact keys            Instruction: Listen carefully to the Persian speech             1019
    951                   and values provided.                                           and classify the speaker’s emotion.                             1020
    952                   Output Format: {"intent": "<intent_name>"}                     Constraints:                                                    1021
    953                   Classification:                                                - Choose exactly one label that best describes the              1022
                                                                                         emotion from: anger, happiness, sadness, neutral,               1023
    954             Namedentityrecognition.                                              surprise, fear                                                  1024
                                                                                         - Do NOT explain your reasoning                                 1025
    955                   Task: Persian Speech Named Entity Recognition (NER)            - Output JSON only in this format:    {"emotion":               1026
    956                   Instruction: Listen carefully to the Persian audio             "<chosen_label>"}                                               1027
    957                   and identify all named entities. Extract entities              Emotion (JSON):                                                 1028
    958                   and classify them by type.
    959                   Allowed Entity Types: {entity_types}                     Agerecognition.                                                       1029
    960                   Constraint: Your response must be a single JSON                You are an expert in Persian speech analysis. Your              1030
    961                   object. Do not include any conversational text,                task is to identify the speaker’s age group.                    1031
    962                   explanations, or transcriptions.                               IMPORTANT INSTRUCTIONS:                                         1032
    963                   Output format:                                                 - You must respond with ONLY one of these options:              1033
    964                  {"entities":  [{"type":  "entity_type",  "value":               {age_map}                                                       1034
    965                   "entity_value"}, ...]}                                         - Provide ONLY the integer of the option.                       1035
    966                   Entities (JSON):                                               - Do not include extra text or reasoning.                       1036
    967             Code-switching detection.                                      where {age_map} enumerates the six Common                             1037
    968                   You are an expert in Persian language analysis. Your     Voice brackets.                                                       1038
    969                   task is to detect if a Persian audio clip contains
    970                   code-switching which is mixing Persian with English.     Genderrecognition.                                                    1039
    971                   Respond with ONLY ’True’ if code-switching happens,            You are a gender classification system. Your task               1040
    972                   or ’False’ if it is not.                                       is to identify the speaker’s gender by carefully                1041
                                                                                         listening to the vocal characteristics of the                   1042
    973             Formal/informal register.                                            Persian audio, including pitch, tone, resonance,                1043
                                                                                         and speaking style.                                             1044
    974                   You are an expert in Persian language analysis.                IMPORTANT INSTRUCTIONS:                                         1045
    975                   Your task is to classify spoken Persian speech                 - You must respond with ONLY male or female                     1046
    976                   as either FORMAL or INFORMAL based on linguistic               - Do not include the any extra text                             1047
    977                   characteristics, on the vocabulary, grammar, tone,             - Do not add any explanation or reasoning                       1048
    978                   and overall structure of the speech.
    979                   Respond with  ONLY with  one  word  ’FORMAL’ or          Poetry metre (vazn).                                                  1049
    980                  ’INFORMAL’.
                                                                                         You  are  an   expert  in  Persian  poetry  Vazn                1050
    981             Multiple-choice QA.                                                  classification. Your task is to identify the correct            1051
                                                                                         poetic Vazn by listening to its audio that is                   1052
                                                                                         provided for you.                                               1053
    982                   Task: Persian Multiple Choice Question Answering               Options:                                                        1054
    983                   Instruction: Listen to the Persian question and                {ten_options}                                                   1055
    984                   answer the multiple-choice question.                           IMPORTANT INSTRUCTIONS:                                         1056
    985                   Steps:                                                         - Listen carefully to the rhyme scheme and rhythmic             1057
    986                   1. Listen carefully to the question                            meter.                                                          1058
    987                   2. Evaluate each option (A, B, C, D)                           - Respond with ONLY the integer from 1 to 10 of the             1059
    988                   3. Select the single best answer                               correct option.                                                 1060
    989                   ### Question Audio:                                            - Do not include any extra text or reasoning.                   1061
    990                   ### Options:                                             Musicunderstanding.                                                   1062
    991                  {options}
    992                   Constraint: Your response must be a single JSON                You are a Persian music expert tasked with answering            1063
    993                   object containing only the answer.                             multiple-choice music questions. Listen carefully               1064
    994                   Output format: {"answer": "A"} (where the value is             to the audio and analyze its musical aspects                    1065
    995                   one of: A, B, C, or D)                                         (instruments, melody, rhythm, dastgah, genre, tempo,            1066
    996                   Answer (JSON):                                                 etc.).                                                          1067
                                                                                         Question: {question}                                            1068
    997             Readingcomprehension.                                                Options:                                                        1069
                                                                                         {choices}                                                       1070
    998                   Task: Persian Reading Comprehension - Multiple                 IMPORTANT INSTRUCTIONS:                                         1071
    999                   Choice                                                         - Select the best answer from the provided choices.             1072
   1000                   Instruction: Listen to the Persian audio passage               - Respond with ONLY the integer (1, 2, 3, or 4) of              1073
   1001                   and answer the multiple-choice question based on               the correct option.                                             1074
   1002                   what you heard.                                                - Do not include any extra text or reasoning.                   1075
   1003                   Steps:                                                         - Base your answer strictly on Persian music                    1076
   1004                   1. Listen carefully to the entire audio passage                knowledge.                                                      1077
   1005                   2. Read the question
   1006                   3. Evaluate each option (A, B, C, D)                     Few-shot and CoT variants.            Few-shot prompts                1078
   1007                   4. Select the single best answer                         prepend k = 2 demonstrations, each an audio clip                      1079
   1008                   ### Question:
   1009                  {question}                                                followed by Result: <label>, and close with                           1080
   1010                   ### Options:
   1011                  {options}                                                 “Nowanalyzethis audio and provide the one-word                        1081
   1012                   Constraint: Your response must be a single JSON          result:”. CoT prompts extend the JSON schema                          1082
   1013                   object containing only the answer.
   1014                   Output format: {"answer": "A"} (where the value is       with a reasoning field emitted before the answer                      1083
   1015                   one of: A, B, C, or D)
   1016                   Answer (JSON):                                           field.                                                                1084
                                                                                13
  1085            Dataset construction: reading-comprehension                Task                     n mean     min    max total
  1086            options.    GPT-4o-mini, temperature= 0.8, one                                            (s)   (s)     (s)   (h)
  1087            call per source question:                                  ASR                    500   4.92   1.42  20.12   0.68
                                                                             Translation Fa→En      500   5.35   2.42  10.54   0.74
  1088                  You are an expert psychometrician specializing in    Translation En→Fa      500   5.79   1.94  66.55   0.80
  1089                  Persian reading comprehension MCQ creation.          Intent Detection       500   3.03   0.98    6.94  0.42
  1090                  Your task: Convert an existing question-answer pair  NamedEntityRec.        497   3.26   1.02    9.64  0.45
  1091                  into a multiple-choice question with 4 options (A,   Register               496   4.21   0.24  18.04   0.58
  1092                  B, C, D).                                            Code-Switching         500   6.55   1.51  17.68   0.91
  1093                  CRITICAL REQUIREMENTS:                               MCQA                   500   6.29   1.24  31.88   0.87
  1094                  1. Keep the EXACT original question text - do NOT    AgeRecog.∗             480   3.61   1.91    6.23    –
  1095                  modify it                                            Gender Recog.∗         500   2.45   0.62    6.39    –
  1096                  2. Use the provided answer as the CORRECT option
  1097                  3. Create 3 plausible DISTRACTORS that:              Emotion Recognition    388   3.57   0.41  23.40   0.39
  1098                 - Are factually incorrect based on the context        Poetry Metre           140 15.80    6.90  99.85   0.61
  1099                 - Use similar vocabulary/style to the correct answer  Poetry Style           500 35.70 13.91 395.78 4.96
  1100                 - Are similar in length to the correct answer         MusicUnderst.          496   4.94   0.61    5.31  0.68
  1101                 - Sound convincing to someone who didn’t read
  1102                  carefully                                            RCWikipedia            500 28.68    2.66  40.00   3.98
  1103                  4. RANDOMIZE which position (A/B/C/D) contains the   RCTinyStories          500 36.57    7.08  40.00   5.08
  1104                  correct answer
  1105                  5. Use formal Persian                                Total (known)        7,497                        21.2
  1106                  6. Assess question DIFFICULTY: easy / medium / hard
  1107                  Return ONLY valid JSON (no markdown, no extra text):
  1108                 {"question": ..., "options": {"A": ..., "D":          Table 8: Audio duration statistics of the evaluated sub-
  1109                  . . . }, "correct_answer": "A/B/C/D", "difficulty":  sets. ∗Age and Gender have no duration field in the
  1110                  . . . , "explanation": . . . }
                                                                             released metadata; the figures shown are computed
  1111            The TinyStories set uses the same model at                 from the locally available WAV headers (26/480 and
  1112            temperature= 0.9 with a per-question-type in-              37/500 files respectively) and are indicative only, so
  1113            struction instead of a source question-answer              their totals are omitted. The two reading-comprehension
  1114            pair. Option order is additionally shuffled in post-       rows are recovered by joining every evaluated item on
                                                                             audio_path to its source sheet (500/500 matched in
  1115            processing.                                                both cases); the 40s maxima are the synthesis cap ap-
                                                                             plied when the passages were rendered.
  1116            Dataset construction:        music-question para-
  1117            phrasing.     GPT-4o-mini, temperature= 0.7:               G Taskexamples                                                 1146
  1118                  You are an expert in Persian language paraphrasing.
  1119                  Your task: Paraphrase the given question while       Code-switching (positive).       Persian with an em-           1147
  1120                  maintaining the EXACT same meaning.                  bedded English phrase: “...adalat-xane ba’dash                 1148
  1121                  REQUIREMENTS:                                                                          ¯      ¯
  1122                  1. Keep the meaning IDENTICAL - don’t change what    rah andaxtan House of justice daran...”              –         1149
  1123                  is being asked                                        ¯       ¯                              ¯
  1124                  2. Use different words and sentence structure                             ¯     ¯
                                                                            “...they set up an adalat-xane afterwards, they have            1150
  1125                  3. Maintain formal Persian                           a House of justice...”. The English noun phrase                1151
  1126                  4. Keep the same question type (what, when, who,
  1127                  why, how, etc.)                                      is a productive insertion and is labelled positive.            1152
  1128                  5. The paraphrased question should be natural and
  1129                  fluent
  1130                  Return ONLY valid JSON: {"paraphrased_question":     Code-switching (negative, conventionalised bor-                1153
  1131                  . . . }                                              rowing).    An utterance containing only assimi-               1154
  1132            F Audiodurationandlabelstatistics                          lated loanwords such as televizion (television) or             1155
                                                                             otobus (bus) is labelled negative: these are estab-            1156
  1133            Label distributions.      Code-switching 250 posi-         lishedPersianlexicalitemswritteninPersianscript,               1157
  1134            tive / 250 negative; register 250 formal / 246 in-         not switches into English.                                     1158
  1135            formal; gender 250 male / 250 female; age 80 per           MCQA (mathematics and logic). Question:                        1159
  1136            bracket × 6; emotion 70 per class × 5 plus 38             “Mahin is smaller than Shahin; Behin is smaller                 1160
  1137            fear; MCQA167mathematics-and-logic / 167 lit-              than Mahin; Shahin is bigger than Behin. If the                1161
  1138            erature / 166 common-knowledge; poetry metre 14            first and second sentences are true, the third sen-            1162
  1139            per metre; poetry style 335 ghazal/qasideh/qat’eh /        tence:” Options: (A) may or may not be true; (B)               1163
  1140            87 masnavi / 63 ruba’i / 15 dobeyti; music 70–             is impossible to be true; (C) is impossible not to be          1164
  1141            72 per question type across seven types; intent            true; (D) none. Gold: C.                                       1165
  1142            56 classes, 9–16 items each. Gold-answer posi-
  1143            tions in the multiple-choice tasks are near-uniform        Reading comprehension (Wikipedia).             Apas-           1166
  1144            over the four option slots (reading comprehension:         sage on the Mohs hardness scale is played, then:               1167
  1145            141/115/129/115).                                         “Whichmineralhasthelowesthardness?” Options:                    1168
                                                                         14
  1169          (A) talc; (B) gypsum; (C) fluorite; (D) limestone.    they are what a user of the model would experience,       1201
  1170           Gold: A.                                             but the repaired column is the fairer measure of the      1202
  1171           Poetry metre (vazn).      Two couplets are re-       audio encoder, and the gap between the two is the         1203
  1172           cited; the model chooses among four metres,          size of the engineering problem.                          1204
  1173           e.g. mofta’elon mofta’elon mofta’elon mofta’elon     Two real examples. Qwen2.5-Omni-3B on                     1205
  1174          (rajaz-e mosamman-e matvi) versus fa’elaton           parsvoice_000377.wav. Reference (6 words):                1206
                                                          ¯   ¯
                                                                     “aloMakisavar-edocarxešodand”–“AlandMaki                   1207
  1175           fa’elaton fa’elaton fa’elaton (raml-e mosamman-e      ¯           ¯
                 ¯   ¯     ¯   ¯    ¯   ¯
  1176           salem). The distinction is one of syllable weight,   got on the bicycle.” Hypothesis (1,024 words, trun-       1208
                  ¯
                                                                      cated): “liva Maki safarvand šerkat šerkat šerkat         1209
  1177          which is unrecoverable from the unvowelled writ-                  ¯
  1178           ten form.                                            . . . ” – “Liva Maki safarvand company company            1210
                                                                      company ...”, the token šerkat repeated over a            1211
  1179           H Repetitioncollapse in ASR                          thousand times. WER = 170.7; after repair, 1.0.           1212
                                                                      Thisoneitemcontributes0.34tothatmodel’smean               1213
                                                               fix    WERover500items.                                          1214
                 Model       Rep.% WERrep WER        share WER
                                                  ok                    Gemma-3n-E4B on parsvoice_000094.wav.                   1215
                 Qwen3-30B       0.0       –    0.36   0%     0.36    Reference (3 words): “soghra be gerye”. Hypoth-           1216
                 Gemini-2.5F     0.0       –    0.43   0%     0.44                           .     ¯
                                                                      esis (492 words): “cera be giftar cera cera cera          1217
                 GPT-4o          0.0       –    0.56   0%     0.56                           ¯        ¯     ¯    ¯    ¯
                 GPT-4o-mini     0.0       –    1.47   0%     1.47    . . . ”, the word cera (“why”) repeated to the token      1218
                                                                                        ¯
                 Qwen2.5-7B      0.6    58.7    1.98  15%     1.01    limit. WER = 163.7.                                       1219
                 Qwen2.5-3B      2.0    98.0    2.27  47%     0.93
                 Gemma-E2B      11.6    44.6    1.32  82%     0.62    I   Confidence intervals                                  1220
                 Gemma-E4B      13.4    57.0    1.45  86%     0.58
                 Table 9: Repetition collapse on the ASR task. Rep.%
                 = share of utterances flagged as collapses; WERrep
                 and WERok = mean WER on the collapsed and non-
                 collapsed subsets; share = fraction of the model’s mean
                                                              fix
                WERcontributed by the collapsed subset; WER      =
                 meanWERoverallutterancesafter collapsing repeated
                 n-grams. Open-weight models n = 500, proprietary
                 n=100.
  1180             Table 9 gives the full picture behind Section 6.1.
  1181           Twothingsstand out. First, the failure is confined
  1182           to four models and absent from the other four:
  1183           Qwen3-Omni-30B and all three proprietary sys-
  1184           tems never produce a collapse. Second, for the two
  1185           Gemmamodels the collapsed subset – one utter-
  1186           anceineight–contributesover80%ofthereported
  1187           meanWER,sotheheadlinenumberisdescribinga
  1188           decoding-termination bug rather than transcription
  1189           quality.
  1190           Repair.   We collapse immediately repeated n-
  1191           grams for n ≤ 30, which catches whole re-
  1192           stated clauses and not just repeated single words;
  1193           the larger window matters, because the dominant
  1194           Gemmafailureis a full sentence emitted over and
  1195           over rather than one stuck token. After repair the
  1196           ranking changes materially: Gemma-3n-E4B goes
  1197           from 8.90 to 0.58 and Gemma-3n-E2B from 6.34
  1198           to 0.62, both then better than GPT-4o-mini (1.47)
  1199           and close to Gemini-2.5-Flash (0.44) and GPT-4o
  1200          (0.56). We report the raw values in Table 3 because
                                                                   15
                     Task             Model           Score [95% CI]         n
                                      Qwen3-30B      0.932 [0.908, 0.952]  500
                                      Qwen2.5-7B 0.819[0.785, 0.851] 500
                     Code-Sw. (F1) Qwen2.5-3B 0.423[0.386, 0.459] 500
                                      Gemma-E4B 0.511[0.467,0.553] 500
                                      Gemma-E2B 0.368[0.340,0.398] 500
                                      Qwen3-30B      0.735 [0.693, 0.774]  496
                                      Qwen2.5-7B 0.375[0.341, 0.412] 496
                     Register (F1)    Qwen2.5-3B 0.590[0.543, 0.635] 496
                                      Gemma-E4B 0.588[0.543,0.633] 496
                                      Gemma-E2B 0.488[0.445,0.533] 496
                                      Qwen3-30B      0.922 [0.898, 0.944]  500
                                      Qwen2.5-7B 0.788[0.754, 0.822] 500
                     RCWiki(Acc) Qwen2.5-3B 0.600[0.556,0.644] 500
                                      Gemma-E4B 0.864[0.836,0.894] 500
                                      Gemma-E2B 0.848[0.816,0.880] 500
                                      Qwen3-30B      0.559 [0.503, 0.609]  388
                                      Qwen2.5-7B 0.413[0.370, 0.457] 381
                     Emotion (F1)     Qwen2.5-3B 0.376[0.335, 0.417] 388
                                      Gemma-E4B 0.268[0.225,0.312] 388
                                      Gemma-E2B 0.203[0.162,0.245] 388
                                      Qwen3-30B      0.093 [0.050, 0.143]  140
                                      Qwen2.5-7B 0.100[0.057, 0.150] 140
                     Metre (Acc)      Qwen2.5-3B 0.100[0.057, 0.150] 140
                                      Gemma-E4B 0.107[0.064,0.157] 140
                                      Gemma-E2B 0.107[0.064,0.157] 140
                                      Qwen3-30B      0.640 [0.598, 0.682]  500
                                      Qwen2.5-7B 0.660[0.618, 0.702] 500
                     Style (Acc)      Qwen2.5-3B 0.626[0.580, 0.668] 500
                                      Gemma-E4B 0.426[0.382,0.470] 500
                                      Gemma-E2B 0.398[0.354,0.438] 500
                                      Qwen3-30B      0.452 [0.409, 0.496]  496
                                      Qwen2.5-7B 0.363[0.319, 0.403] 496
                     Music(Acc)       Qwen2.5-3B 0.329[0.288, 0.371] 496
                                      Gemma-E4B 0.321[0.284,0.363] 496
                                      Gemma-E2B 0.371[0.329,0.413] 496
                                      Qwen3-30B      0.358 [0.334, 0.383]  500
                     ASR(WER↓) Qwen2.5-7B 2.317[1.397,3.556] 500
                                      Gemma-E4B 8.895[6.915,10.963] 500
                    Table 10: Percentile bootstrap 95% confidence intervals
                    (1,000 resamples of the per-sample predictions). Inter-
                    vals for the remaining task/model/setting combinations
                    are released with the evaluation pipeline. The wide ASR
                    intervals for the weak models are a direct consequence
                    of the repetition collapses analysed in Section 6.1.
                                                                                 16

